An Experimental Comparison of Coded Modulation Strategies for 100 Gbit/s Transceivers

Coded modulation is a key technique to increase the spectral efficiency of coherent optical communication systems. Two popular strategies for coded modulation are turbo trellis-coded modulation (TTCM) and bit-interleaved coded modulation (BICM) based on low-density parity-check (LDPC) codes. Although BICM LDPC is suboptimal, its simplicity makes it very popular in practice. In this work, we compare the performance of TTCM and BICM LDPC using information-theoretic measures. Our information-theoretic results show that for the same overhead and modulation format only a very small penalty (less than 0.1 dB) is to be expected when an ideal BICM LDPC scheme is used. However, the results obtained for the coded modulation schemes implemented in this paper show that the TTCM outperforms BICM LDPC by a larger margin. For a 1000 km transmission at 100 Gbit/s, the observed gain was 0.4 dB.

==> data/calculation.csv <==
snr,condmi,condgmi,uncondmi,uncondgmi,condmi2d,condgmi2d,uncondmi2d,uncondgmi2d
4.4373748395015,1.74924170079318,1.71160846941307,1.75845344837841,1.72581934616219,1.75121030961075,1.72332815567942,1.76240023045513,1.73536100447354
4.47871001012949,1.76340299479523,1.723089398794,1.76574975856108,1.73481728129455,1.75899331242307,1.7331861035567,1.76885512621804,1.74261903287528
4.50410477308812,1.76722067578193,1.72768403321241,1.77050519801045,1.73901635356223,1.76399806693124,1.73627376284301,1.77300238947998,1.74586330973109
4.51506026397811,1.74905105680201,1.72894592332801,1.77281958161576,1.74160016424711,1.76491950370682,1.73669971003264,1.77485872503386,1.74753323776468
4.515312404401,1.76429867203282,1.73182041682607,1.77272345801981,1.74182430972088,1.76810295261168,1.74024021598116,1.77536070829368,1.74843982900256
4.52120048938097,1.77131955407697,1.7249406970317,1.77345107181427,1.7425135049515,1.76364739130751,1.73818324540828,1.77719729183574,1.7527644676257
4.52681049350222,1.76861492341211,1.73203506520963,1.77531766649762,1.74450196091718,1.76801419672419,1.7425456600705,1.77854636138529,1.75282730669935
4.55538421403408,1.76410306226342,1.7387836399976,1.78013789745914,1.74977250397947,1.77410558959136,1.74891997412737,1.78347600857489,1.75822886839792
4.95861027799624,1.85102344861545,1.81911227543033,1.85440275226604,1.8277872570551,1.84782473395324,1.82567727485011,1.85613819298209,1.83261300142098
4.95960946398163,1.85335438873643,1.81299819533172,1.85401261236251,1.82795939856951,1.84509393432387,1.82259439522838,1.85689286776057,1.8353887576176
4.96707614278872,1.85306494687694,1.81420323519523,1.85579393819059,1.82985844195273,1.84587672028592,1.82243905961091,1.85817164055039,1.83598132334288
4.96844606053075,1.83948914826695,1.81851868589146,1.8563919557848,1.83060873212726,1.84851892861377,1.8269933756718,1.85877303698809,1.8370974036259
4.97698528411259,1.85760239990621,1.81572493568212,1.8575103537155,1.8309025649435,1.84845802392939,1.82503049382729,1.86004855069407,1.83793353176304
4.99431765143969,1.84740762073079,1.82073058005746,1.86088173676316,1.83551660924821,1.85250611175253,1.8292872933645,1.8632386544718,1.84173208116405
4.99805871487028,1.8502975795814,1.82143431059631,1.86121734526596,1.83505903167491,1.85279026685517,1.8286046404937,1.86323981796504,1.84024996189552
5.15712767792968,1.88096498861629,1.8470967448408,1.89023519376712,1.86605436900495,1.87721621213114,1.85723690979661,1.89298653859324,1.87363652881962
5.16291527526603,1.8887663516136,1.85138297546938,1.89125246542243,1.8664803926646,1.88026618105885,1.8591601841172,1.89341932725975,1.87228688683269
5.19042589294722,1.88280231473163,1.85965156218953,1.89603163847733,1.87249303226452,1.88605995983106,1.86680863014452,1.89795764996677,1.87779254706816
5.21004881926332,1.89157795172299,1.8617772745998,1.90027112307704,1.87593840731908,1.89061587445387,1.86937989728046,1.90253759084265,1.88180864441941
5.2209959015119,1.89904679650824,1.86852890823153,1.90193327975717,1.87826197854655,1.89414351397022,1.87476614645003,1.90373849899797,1.88295293810086
5.2213749612051,1.89131760703484,1.866498064446,1.9021814714807,1.87844730053868,1.89361147041096,1.87328053702516,1.90380165706812,1.88299377475257
5.36354221210895,1.90631651492704,1.89110372094104,1.92812876628781,1.90611421862688,1.917420164792,1.89811553727738,1.92976586587654,1.91076132309596
5.37979161688771,1.92384335036412,1.90016576092913,1.93108722654405,1.9086628604448,1.92447165909959,1.90566708327408,1.93240193267891,1.91237745963237
5.38818589166298,1.92785237418719,1.89905593700264,1.93314375339547,1.91038834480071,1.92481716680855,1.90403984332327,1.93406968388555,1.91343089269872
5.39401980501237,1.92743728696066,1.89838404306241,1.9335956154481,1.91061172625703,1.9259102090175,1.90568254809037,1.93561125021137,1.915713659698
5.40803376894058,1.91728825131596,1.89896305636469,1.93620675167533,1.91416599236606,1.92551657572186,1.90554003790871,1.937663426238,1.9186497977293
5.41394678591318,1.91840027292849,1.90194122030472,1.93718548495164,1.9143687354292,1.9273591728427,1.9085858963094,1.93863216809965,1.91878779212993
5.42331602827796,1.93470367601374,1.90626544177368,1.93896899558309,1.91744810807454,1.93136193664717,1.91282693105995,1.94086181178736,1.92223361418661
5.4243247689389,1.91883149918665,1.89828930605075,1.93907439837812,1.91684049679306,1.92593879785897,1.90585487616637,1.94085499726213,1.92213080202194
5.43374670753017,1.92296833479316,1.90555336342896,1.93990072415887,1.91928054973061,1.92998946535584,1.9121702857535,1.94113706217137,1.92359922054132
5.45690819654,1.93859641267476,1.91135196661318,1.94490554708263,1.92354801059824,1.93660350790526,1.91667186342773,1.9461138217731,1.92702606364489
5.46494652427222,1.95238716133384,1.90679605098927,1.94592169811865,1.92450394415065,1.93397119157279,1.91409751446566,1.94799335050059,1.92974480087877
5.46496712260686,1.94295350167358,1.91397359755757,1.9465486821625,1.92548752433701,1.9375474368458,1.91919711310419,1.94750654788055,1.92866822130858
5.46499732248078,1.94371649336618,1.91199843345557,1.94654286313265,1.92501722240958,1.93755066272406,1.91838019733728,1.94807203690677,1.92958953844983
5.4921314555753,1.96557829755798,1.91952525666995,1.9519006965131,1.93100573442633,1.94357308286211,1.92579637348939,1.95364805050979,1.93552665018186
5.50751619509551,1.96474709629368,1.91956489215943,1.9545260291497,1.93390627785797,1.94461650135846,1.92708144685866,1.95605813646405,1.93897763045037
5.52991456161384,1.94441781776337,1.9243419422223,1.95828393231936,1.93757493055384,1.94874625311297,1.93027563524608,1.95993152453961,1.94198761743464
5.53478808802339,1.96511094150183,1.92486222916656,1.95914705115961,1.93854885658067,1.94928214844961,1.93141324205336,1.96044062175689,1.94291454206614
5.54087335869614,1.96793888785676,1.9238872067081,1.96022751110098,1.93976391490189,1.94798686405306,1.93141349189554,1.96158045169011,1.94413247046808
5.54710109182758,1.96566458385076,1.92645863066508,1.96170448553279,1.94155529634504,1.95061801702545,1.9335509679815,1.96322238244203,1.94613820198972
5.55337119017051,1.95996329671111,1.92602417714756,1.96232297174226,1.94220257644242,1.94933062981895,1.93228525897132,1.96370562220818,1.94637664521685
5.6745250874915,1.98590313266241,1.94980896092023,1.98452218567518,1.96561264805655,1.97314490974456,1.9561796897626,1.9858354347844,1.96979273694732
5.72832977417146,1.98993876515968,1.95934591764837,1.99398875502383,1.97497630728688,1.98202633118818,1.96609615171725,1.99542974019257,1.97926291213086
5.73756636306227,1.97324377043483,1.96352897144295,1.99601397748442,1.97668049039216,1.9867866014966,1.97008154792933,1.9972200595123,1.98073777850414
5.73846758235007,1.974590676819,1.96279017794757,1.99569937720927,1.97750973739338,1.9842146620964,1.96849029212684,1.99715508290143,1.98142705725984
5.74710115954049,1.99150886161808,1.96305131182025,1.99695303131015,1.97818553626446,1.9850512558533,1.96874490433992,1.99817309415009,1.98196635958117
5.74827118377389,1.98823554875242,1.96475434316572,1.99743301810762,1.97890004585391,1.98563345569924,1.96976930087444,1.99811164027245,1.9819032827407
5.74838842588676,1.99228313395045,1.9660480875305,1.99767409827432,1.97901936171935,1.98732831004817,1.97234631861158,1.9990195042371,1.98318551537701
5.75431150790445,1.99896623466345,1.96425722556474,1.99831804328665,1.97992854174737,1.98695865671578,1.97049367299696,1.99969218458138,1.98399806525162
5.79201958457694,1.98899331671362,1.97645139027218,2.00587232363038,1.98804264235947,1.99681225890037,1.98170568314021,2.00705197079728,1.99152658497389
5.79450413513035,2.0024803841092,1.97489525124727,2.00615112417609,1.98845227313994,1.99503958784724,1.98061972029983,2.00741774588634,1.99218099099101
5.79884838886811,2.00850265356549,1.97573140211518,2.00651730160854,1.9879429967364,1.99648486541918,1.98186157133163,2.00707457395418,1.99112110810778
5.80032565245539,2.00067155527951,1.97317029325152,2.0074431454523,1.98972015681729,1.99392337659175,1.97898622463364,2.00846067841408,1.99321955289254
5.80466307219291,1.993976776611,1.97017117042215,2.00773557005813,1.98963505975604,1.99275465120435,1.97761350748837,2.00906691362197,1.99418477193564
5.83018193252953,1.99611186944962,1.97870587720935,2.01241363932435,1.99468598188791,2.00066284262771,1.98478311770938,2.01357917725179,1.99837773345511
5.84154657731123,1.99634714948679,1.98102284708964,2.01466684940466,1.99719204457806,2.00155601394526,1.98691049138439,2.0154903751044,2.00062502020314
5.84713235783076,1.99476389008761,1.9876557965046,2.01524585042346,1.99784587725793,2.00670970648252,1.99176190199603,2.01559898936731,1.99996661263742
5.86814119755284,2.01236665667125,1.98012853929409,2.01887734511981,2.00080686232115,2.00241401666248,1.98586898959062,2.01945520467087,2.0037248407142
5.87192529330766,2.01511666502693,1.98713794330916,2.02003649609592,2.00225753127311,2.00847368412276,1.99347927128491,2.02134265891019,2.00634776839352
5.8864891151953,2.02714817952344,1.98859420915861,2.02263501972779,2.00503692501223,2.00952196263205,1.99397480603743,2.02350186699708,2.00819972248163
5.90136087668348,2.02708451285327,1.99512004293681,2.02557688893027,2.00858770465494,2.01484145527222,2.00018107650556,2.02622867607882,2.01136453203484
5.91927119584241,2.02383570678491,1.99632189539067,2.02853406713889,2.01187743486762,2.01503255559405,2.00123780043254,2.0287162011555,2.01395175332638
6.27667571579839,2.08797023334643,2.06176975190498,2.09217495634098,2.07774911590194,2.07955809715216,2.06613066864639,2.09254806339396,2.07985191047882
6.30888831737212,2.08312572614815,2.07205889682647,2.09756439365654,2.08408191871871,2.08744845356544,2.07622674682892,2.09816252857412,2.08635189359766
6.31823556604686,2.07822658117917,2.06912140481464,2.09904775296257,2.0846384975912,2.08603075950871,2.07395084482271,2.09947709613293,2.0870270637738
6.32843178903542,2.08593486293151,2.07268835948227,2.10107459203144,2.08757394826123,2.08815082076639,2.07617879599509,2.10129782392909,2.08888860152159
6.33210929454452,2.0977735919385,2.07477237375774,2.10251399979452,2.08862696293958,2.09060989469216,2.07906833572077,2.10274094316576,2.09033846136892
6.3536946701894,2.10510238242702,2.07953950268391,2.10559213975057,2.09241867158793,2.09421129952618,2.0827360675178,2.10586425179533,2.09391401807367
6.37556685844339,2.09935634510539,2.0861522506084,2.10973450192688,2.09679751590322,2.09997288704196,2.08873050143234,2.10986148458083,2.09786415150259
6.4050468377422,2.10640501980793,2.08660540137666,2.11500761637539,2.10167574138215,2.10211661824771,2.09048116530558,2.11539458861173,2.10349779195342
6.41907935877642,2.1008104656563,2.0870616495378,2.11736743727682,2.10462395567221,2.10239931310731,2.090820775671,2.11742894912236,2.10599444813968
6.42105741006523,2.10820237651037,2.0901352564428,2.11785482005728,2.10509840109887,2.10563522376083,2.09418884099622,2.11854336721739,2.10735381776915
6.42818493574353,2.11131139673628,2.09492153259357,2.11915236810841,2.10620635010055,2.10887418704955,2.09774302359465,2.11936897776692,2.10736605867015
6.42880301486023,2.11464940621814,2.09008401987102,2.11845946687368,2.10566663220695,2.10543989458357,2.0934806521055,2.1187515367503,2.10731361097015
6.43150829590801,2.10685084900687,2.09128424073625,2.11916129375959,2.10625933788141,2.10686380918966,2.09465784216691,2.1194015490552,2.10764578174068
6.44644272335192,2.11125051856369,2.09616454143239,2.12180958791092,2.10939881873734,2.11000774543092,2.09930937793442,2.12164920176353,2.11034077554193
6.44847628323761,2.1151439840612,2.09289726537186,2.12263638722953,2.11010852267003,2.10813797947375,2.09715884302356,2.12328845895534,2.11227498361051
6.44918733133305,2.10575887595728,2.09229065735322,2.12240076718044,2.10981283203713,2.10746166422314,2.0956158390961,2.12263205597869,2.11122653905768
6.46159380026438,2.1200240302088,2.09788776296667,2.12551423241313,2.11259868334821,2.11231339844485,2.10130170024483,2.12587400962008,2.11406828012343
6.46736578250098,2.11706367872988,2.10065506121767,2.12579599682576,2.11317604144047,2.1146506351502,2.10382723543488,2.12596139451169,2.1143820363312
6.46946987297526,2.12462743616616,2.09983060739665,2.12591593864774,2.11310885099228,2.11433376201137,2.10369044263203,2.12629738053799,2.11502483359117
6.47342369556674,2.11751494799915,2.09868468494096,2.12701924127113,2.11444227954682,2.11481267443955,2.10295250386329,2.12747499329153,2.11660624251225
6.48147217350907,2.11866171085054,2.0981512384358,2.12808772390906,2.11556018301867,2.11408631255378,2.10219150291392,2.12844604023931,2.11741751367611
6.48811976643033,2.12354965628796,2.10166513956437,2.13030492746602,2.11823260850059,2.11641829857881,2.10525754757802,2.13055141361667,2.11980228213936
6.48891728245245,2.11420297872653,2.10083077145056,2.12964318939543,2.11704025072346,2.11581348184535,2.10487020869109,2.12981736681969,2.11879314488835
6.49644373452035,2.12994220530365,2.10528910147661,2.13101399916489,2.1187052856626,2.12004626110484,2.10898766463454,2.13098494132829,2.11997007869636
6.50401549660991,2.12794849989945,2.10458339705952,2.13186416449756,2.11945822442867,2.11821466672222,2.10757819083316,2.13180940938494,2.12047764866502
6.50932701808675,2.12741980539223,2.10328266925416,2.13356471164483,2.12140356425578,2.11708259501482,2.10683236277369,2.13358444587767,2.1226769616935
6.52144264794338,2.13953287897079,2.10367014498255,2.13506733933118,2.12320192400304,2.1189989655742,2.10875512006395,2.13589996982639,2.12602815851491
6.5231394865414,2.13034918625018,2.10692613028505,2.13554646362126,2.12331889928226,2.12138982184046,2.11059727688368,2.13603195202514,2.12531334266777
6.53860488361222,2.1338396337502,2.11001314366002,2.13917685865313,2.12679396224505,2.12493879638005,2.11462466390554,2.13951721534526,2.12902542245203
6.54538733815104,2.1399993430636,2.11959891100455,2.13962899472562,2.1272628665522,2.13297524055432,2.12279691867098,2.14019458466855,2.12906771939123
6.5493545453686,2.13791103205305,2.11493094460738,2.14037860844648,2.12859783604077,2.12827174314059,2.11822933277368,2.14055073562088,2.12981664071875
6.55160575890709,2.13536683327977,2.11442763399343,2.14071766562771,2.12913747807217,2.12841998430682,2.11876137061546,2.14111270076182,2.13121421325464
6.55700491054201,2.14443088013879,2.11309017820337,2.14193193160361,2.1300487565888,2.12780759247707,2.11686013757697,2.14177735471754,2.13132925788736
6.56875061649166,2.1363197492656,2.1160537684083,2.14303774838418,2.13086116686212,2.13032105738476,2.11960628974313,2.14326156515857,2.1324027171988
6.5708629892304,2.13691623536937,2.11285280141185,2.14348534276617,2.13152200063967,2.12778849968511,2.1162642359812,2.1436587587591,2.13305726189877
6.571396982292,2.12831877244188,2.12107034551377,2.14394656151953,2.13200107871344,2.13516289211512,2.12477919785936,2.14463086556685,2.13396654170496
6.57289924971475,2.13574234814723,2.11875813656123,2.1446242460233,2.13263851395286,2.13290402812605,2.12213954455329,2.14479617875636,2.1341084788206
6.57893277916413,2.13819317363824,2.1218126484015,2.14572099918935,2.1339899292545,2.13571416523528,2.12450521236761,2.14545966636883,2.13455466362966
6.58053977606684,2.1447863064815,2.1199802766155,2.14578370923,2.13432344348791,2.13394163439502,2.12347994157116,2.14597890127573,2.13570136385568
6.69178763858195,2.16992423928318,2.13867501971367,2.16530899364849,2.15435289545977,2.15239756605716,2.14263287360224,2.1654259776921,2.15585125323519
6.69670659444875,2.16313959339329,2.13994250472882,2.16626371662487,2.15571170155246,2.15221252876044,2.14443094518588,2.16632266484559,2.15732780176107
6.7260253093337,2.17228615085023,2.1410780036281,2.17069045691629,2.15973595052855,2.15419870002106,2.14520709106515,2.17101980792917,2.16161667178219
6.7313191268371,2.1724521984796,2.14842546938504,2.17192308965376,2.16129700238865,2.16080667894085,2.15164841129331,2.17236838934041,2.1628301346302
6.74190606879348,2.16705221702903,2.1498013009304,2.17381279013129,2.16316143209991,2.1616787432451,2.15251141304996,2.17389486743948,2.16427611473782
6.78886403168759,2.17058955345431,2.16027523572013,2.18278442806689,2.17260186573621,2.17144542645003,2.16277425574179,2.18269190544367,2.17339922453042
6.7986544448511,2.17281707636299,2.16038778850346,2.18334875145884,2.173245006139,2.17268036854193,2.16326086013146,2.18374503737978,2.17466379031888
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> data/hdpostfec_ldpc.csv <==
snr,hd
5.5,1.54628434168644
5.75,1.59924803007494
6,1.66521318196228
6.05,1.67975173693019
6.1,1.69617605083089
6.15,1.71255003475486
6.2,1.72861490678018
6.25,1.74810062660353
6.3,1.76738739049744
6.35,1.78684232936404
6.4,1.80893859707711
6.45,1.83516732988851
6.5,1.86286789572383
6.55,1.90132106890051
6.6,1.93843780938779
6.65,1.97079707958891
6.7,1.99088471292228
6.75,1.99788305931111
7,1.99997500361384
7.25,1.99998556887172
7.5,1.99998828980582


==> data/hdpostfec_ttcm.csv <==
snr,hd
5.5,1.366440152369
5.75,1.43273462506829
6,1.58691824779262
6.05,1.66997500594706
6.1,1.7889388187113
6.15,1.84070173656381
6.2,1.98063543337522
6.25,1.99966154404296
6.3,2
6.35,2
6.4,2
6.45,2
6.5,2
6.25,1.99898329394026
6.5,2
6.75,2
7,2
7.25,2
7.5,2


==> data/info8psk_brgc.csv <==
snr,mi,gmi
-40,0.000144262291094527,0.000123138272152234
-39.95,0.000145932685211692,0.000124564105702288
-39.9,0.000147622419613426,0.00012600644868479
-39.85,0.00014933171820374,0.000127465492247806
-39.8,0.000151060807478435,0.000128941429752578
-39.75,0.000152809916554822,0.00013043445679882
-39.7,0.000154579277202194,0.000131944771250569
-39.65,0.000156369123872423,0.000133472573262469
-39.6,0.000158179693731063,0.000135018065306212
-39.55,0.000160011226688673,0.000136581452197614
-39.5,0.000161863965432673,0.000138162941123427
-39.45,0.000163738155459441,0.000139762741669018
-39.4,0.000165634045106686,0.000141381065845844
-39.35,0.000167551885586527,0.000143018128119938
-39.3,0.000169491931018561,0.000144674145439849
-39.25,0.000171454438463519,0.000146349337265671
-39.2,0.000173439667957642,0.000148043925598524
-39.15,0.000175447882546389,0.000149758135008534
-39.1000000000001,0.000177479348319979,0.000151492192666389
-39.0500000000001,0.000179534334448174,0.000153246328372167
-39.0000000000001,0.000181613113216066,0.00015502077458622
-38.9500000000001,0.000183715960060105,0.000156815766460055
-38.9000000000001,0.000185843153604485,0.000158631541867076
-38.8500000000001,0.000187994975698077,0.000160468341434538
-38.8000000000001,0.00019017171145171,0.000162326408575143
-38.7500000000001,0.000192373649275893,0.000164205989519276
-38.7000000000001,0.000194601080919089,0.000166107333347943
-38.6500000000001,0.000196854301506118,0.000168030692025196
-38.6000000000001,0.000199133609577429,0.000169976320432019
-38.5500000000001,0.000201439307128434,0.00017194447639972
-38.5000000000001,0.000203771699649568,0.000173935420744323
-38.4500000000001,0.00020613109616672,0.000175949417300974
-38.4000000000001,0.00020851780928209,0.000177986732958982
-38.3500000000001,0.000210932155215533,0.000180047637696962
-38.3000000000001,0.000213374453846407,0.000182132404618688
-38.2500000000001,0.000215845028756035,0.000184241309989588
-38.2000000000001,0.00021834420727021,0.000186374633272611
-38.1500000000001,0.00022087232050292,0.000188532657166
-38.1000000000001,0.000223429703399742,0.000190715667640024
-38.0500000000001,0.000226016694782524,0.000192923953975563
-38.0000000000001,0.000228633637393891,0.000195157808801683
-37.9500000000001,0.00023128087794283,0.000197417528135035
-37.9000000000001,0.000233958767150437,0.000199703411418532
-37.8500000000001,0.000236667659796349,0.000202015761561372
-37.8000000000001,0.000239407914765692,0.000204354884978891
-37.7500000000001,0.00024217989509654,0.000206721091633304
-37.7000000000001,0.000244983968027919,0.000209114695074588
-37.6500000000001,0.000247820505048423,0.000211536012482119
-37.6000000000001,0.000250689881945372,0.000213985364706757
-37.5500000000001,0.000253592478854462,0.000216463076313003
-37.5000000000001,0.000256528680310066,0.000218969475622289
-37.4500000000001,0.000259498875296091,0.000221504894756135
-37.4000000000001,0.00026250345729756,0.000224069669680699
-37.3500000000002,0.000265542824352379,0.000226664140250418
-37.3000000000002,0.000268617379104235,0.000229288650253718
-37.2500000000002,0.000271727528855694,0.000231943547458008
-37.2000000000002,0.000274873685622261,0.0002346291836563
-37.1500000000002,0.000278056266186586,0.0002373459147132
-37.1000000000002,0.000281275692153834,0.000240094100612404
-37.0500000000002,0.000284532390007275,0.000242874105503951
-37.0000000000002,0.00028782679116484,0.000245686297753009
-36.9500000000002,0.000291159332035961,0.000248531049988098
-36.9000000000002,0.000294530454079501,0.000251408739150707
-36.8500000000002,0.000297940603861981,0.000254319746545127
-36.8000000000002,0.000301390233116626,0.000257264457888677
-36.7500000000002,0.000304879798803274,0.000260243263363609
-36.7000000000002,0.000308409763168505,0.000263256557667355
-36.6500000000002,0.000311980593807008,0.000266304740066024
-36.6000000000002,0.000315592763723271,0.000269388214446669
-36.5500000000002,0.000319246751394136,0.000272507389370854
-36.5000000000002,0.000322943040832158,0.000275662678128799
-36.4500000000002,0.000326682121649379,0.000278854498793797
-36.4000000000002,0.000330464489122239,0.000282083274277911
-36.3500000000002,0.000334290644257026,0.000285349432387868
-36.3000000000002,0.000338161093855953,0.00028865340588135
-36.2500000000002,0.000342076350584367,0.000291995632524708
-36.2000000000002,0.000346036933038292,0.000295376555150677
-36.1500000000002,0.000350043365813198,0.00029879662171698
-36.1000000000002,0.000354096179573146,0.000302256285365624
-36.0500000000002,0.000358195911121054,0.000305756004482997
-36.0000000000002,0.000362343103469469,0.000309296242760154
-35.9500000000002,0.000366538305912607,0.00031287746925465
-35.9000000000002,0.000370782074098651,0.000316500158452253
-35.8500000000002,0.000375074970103395,0.000320164790329936
-35.8000000000002,0.000379417562504409,0.000323871850419484
-35.7500000000002,0.000383810426456162,0.000327621829871119
-35.7000000000002,0.000388254143766114,0.000331415225519394
-35.6500000000002,0.000392749302971465,0.000335252539948232
-35.6000000000003,0.000397296499416989,0.000339134281557715
-35.5500000000003,0.000401896335333708,0.000343060964631325
-35.5000000000003,0.000406549419918423,0.000347033109403977
-35.4500000000003,0.00041125636941416,0.000351051242130765
-35.4000000000003,0.000416017807191626,0.000355115895156671
-35.3500000000003,0.000420834363831557,0.000359227606987039
-35.3000000000003,0.000425706677207991,0.000363386922358587
-35.2500000000003,0.000430635392572527,0.000367594392311799
-35.2000000000003,0.000435621162639574,0.000371850574263674
-35.1500000000003,0.000440664647672485,0.000376156032081163
-35.1000000000003,0.000445766515570861,0.000380511336156302
-35.0500000000003,0.000450927441958741,0.000384917063481424
-35.0000000000003,0.00045614811027375,0.000389373797725252
-34.9500000000003,0.000461429211857389,0.000393882129310275
-34.9000000000003,0.000466771446046335,0.000398442655491258
-34.8500000000003,0.000472175520264812,0.0004030559804333
-34.8000000000003,0.000477642150117981,0.000407722715292744
-34.7500000000003,0.000483172059486328,0.000412443478297318
-34.7000000000003,0.00048876598062138,0.000417218894828057
-34.6500000000003,0.000494424654242345,0.000422049597502445
-34.6000000000003,0.000500148829633752,0.000426936226257362
-34.5500000000003,0.00050593926474463,0.000431879428434281
-34.5000000000003,0.000511796726288198,0.000436879858864371
-34.4500000000003,0.000517721989843453,0.000441938179955812
-34.4000000000003,0.000523715839957288,0.000447055061780654
-34.3500000000003,0.000529779070248059,0.000452231182163654
-34.3000000000003,0.000535912483510458,0.000457467226772332
-34.2500000000003,0.000542116891821293,0.000462763889206901
-34.2000000000003,0.000548393116646787,0.000468121871092582
-34.1500000000003,0.000554741988950832,0.000473541882171918
-34.1000000000003,0.000561164349304784,0.000479024640398987
-34.0500000000003,0.000567661047998267,0.000484570872034121
-34.0000000000003,0.000574232945151412,0.000490181311739941
-33.9500000000003,0.000580880910828284,0.000495856702678527
-33.9000000000003,0.000587605825151685,0.000501597796609461
-33.8500000000003,0.000594408578419226,0.000507405353989466
-33.8000000000004,0.00060129007122083,0.000513280144073033
-33.7500000000004,0.000608251214557448,0.000519222945013544
-33.7000000000004,0.000615292929961266,0.000525234543966773
-33.6500000000004,0.00062241614961716,0.000531315737194488
-33.6000000000004,0.00062962181648567,0.000537467330169748
-33.5500000000004,0.000636910884427441,0.000543690137683659
-33.5000000000004,0.000644284318328833,0.000549984983952858
-33.4500000000004,0.000651743094229233,0.000556352702728119
-33.4000000000004,0.000659288199449727,0.000562794137405154
-33.3500000000004,0.000666920632723278,0.000569310141135654
-33.3000000000004,0.000674641404326317,0.00057590157694011
-33.2500000000004,0.000682451536212069,0.000582569317821972
-33.2000000000004,0.000690352062145014,0.000589314246882514
-33.1500000000004,0.000698344027837438,0.000596137257438577
-33.1000000000004,0.000706428491086967,0.000603039253139336
-33.0500000000004,0.000714606521916145,0.000610021148086509
-33.0000000000004,0.000722879202713365,0.000617083866954791
-32.9500000000004,0.00073124762837554,0.000624228345114248
-32.9000000000004,0.00073971290645233,0.000631455528753635
-32.8500000000004,0.000748276157292,0.000638766375005456
-32.8000000000004,0.000756938514189147,0.000646161852072538
-32.7500000000004,0.000765701123533933,0.000653642939355777
-32.7000000000004,0.00077456514496299,0.000661210627583507
-32.6500000000004,0.000783531751512291,0.000668865918942245
-32.6000000000004,0.000792602129771533,0.000676609827209381
-32.5500000000004,0.000801777480040549,0.000684443377886765
-32.5000000000004,0.000811059016487171,0.000692367608336299
-32.4500000000004,0.000820447967307253,0.000700383567916794
-32.4000000000004,0.000829945574886296,0.000708492318122637
-32.3500000000004,0.000839553095963048,0.00071669493272383
-32.3000000000004,0.000849271801794913,0.000724992497907896
-32.2500000000004,0.000859102978325251,0.000733386112423327
-32.2000000000004,0.000869047926352819,0.000741876887724619
-32.1500000000004,0.000879107961702677,0.000750465948118693
-32.1000000000004,0.000889284415399495,0.000759154430913506
-32.0500000000005,0.000899578633842888,0.000767943486568934
-32.0000000000005,0.000909991978984173,0.00077683427884725
-31.9500000000005,0.000920525828505802,0.000785827984967485
-31.9000000000005,0.00093118157600264,0.000794925795761181
-31.8500000000005,0.000941960631165068,0.000804128915828658
-31.8000000000005,0.000952864419964718,0.000813438563698949
-31.7500000000005,0.000963894384841564,0.000822855971989601
-31.7000000000005,0.000975051984894074,0.000832382387570203
-31.6500000000004,0.000986338696070731,0.000842019071726386
-31.6000000000004,0.000997756011364355,0.000851767300326634
-31.5500000000004,0.00100930544100813,0.000861628363990032
-31.5000000000004,0.00102098851267433,0.000871603568257382
-31.4500000000004,0.00103280677167502,0.000881694233762527
-31.4000000000004,0.0010447617811652,0.000891901696407307
-31.3500000000004,0.0010568551223482,0.000902227307537367
-31.3000000000004,0.00106908839468353,0.000912672434120552
-31.2500000000004,0.00108146321609692,0.000923238458927121
-31.2000000000004,0.00109398122319298,0.000933926780712209
-31.1500000000004,0.00110664407147007,0.000944738814400185
-31.1000000000004,0.00111945343553803,0.000955675991271551
-31.0500000000004,0.00113241100933773,0.000966739759151092
-31.0000000000004,0.00114551850636381,0.000977931582599344
-30.9500000000004,0.00115877765988952,0.000989252943105386
-30.9000000000004,0.00117219022319446,0.00100070533928241
-30.8500000000004,0.00118575796979453,0.00101229028706484
-30.8000000000004,0.00119948269367494,0.00102400931990876
-30.7500000000004,0.00121336620952552,0.00103586398899357
-30.7000000000004,0.00122741035297894,0.00104785586342662
-30.6500000000004,0.00124161698085157,0.00105998653045008
-30.6000000000004,0.00125598797138712,0.00107225759565003
-30.5500000000004,0.00127052522450304,0.00108467068316809
-30.5000000000004,0.0012852306620397,0.00109722743591536
-30.4500000000004,0.0013001062280125,0.00110992951578896
-30.4000000000004,0.00131515388886681,0.00112277860389105
-30.3500000000004,0.00133037563373574,0.00113577640075012
-30.3000000000004,0.00134577347470112,0.00114892462654527
-30.2500000000004,0.00136134944705709,0.00116222502133263
-30.2000000000004,0.00137710560957689,0.00117567934527441
-30.1500000000004,0.00139304404478277,0.00118928937887104
-30.1000000000004,0.00140916685921888,0.00120305692319566
-30.0500000000004,0.00142547618372722,0.00121698380013088
-30.0000000000004,0.00144197417372672,0.00123107185260897
-29.9500000000004,0.00145866300949584,0.00124532294485472
-29.9000000000004,0.00147554489645779,0.00125973896263034
-29.8500000000004,0.00149262206546962,0.00127432181348424
-29.8000000000004,0.00150989677311414,0.00128907342700192
-29.7500000000004,0.00152737130199541,0.00130399575505987
-29.7000000000004,0.00154504796103741,0.00131909077208232
-29.6500000000004,0.00156292908578653,0.00133436047530178
-29.6000000000004,0.00158101703871676,0.00134980688502086
-29.5500000000004,0.00159931420953915,0.00136543204487892
-29.5000000000004,0.0016178230155143,0.0013812380221206
-29.4500000000004,0.00163654590176842,0.00139722690786769
-29.4000000000004,0.00165548534161336,0.00141340081739452
-29.3500000000004,0.00167464383686979,0.00142976189040598
-29.3000000000004,0.0016940239181943,0.00144631229131884
-29.2500000000004,0.00171362814541038,0.00146305420954667
-29.2000000000004,0.00173345910784271,0.00147998985978749
-29.1500000000004,0.00175351942465578,0.00149712148231524
-29.1000000000004,0.00177381174519589,0.00151445134327399
-29.0500000000004,0.00179433874933734,0.00153198173497615
-29.0000000000004,0.0018151031478324,0.00154971497620363
-28.9500000000004,0.00183610768266529,0.00156765341251264
-28.9000000000004,0.00185735512741023,0.00158579941654195
-28.8500000000004,0.00187884828759347,0.00160415538832465
-28.8000000000004,0.00190059000105942,0.00162272375560361
-28.7500000000004,0.00192258313834104,0.00164150697415042
-28.7000000000004,0.00194483060303425,0.00166050752808762
-28.6500000000004,0.00196733533217691,0.00167972793021581
-28.6000000000004,0.00199010029663163,0.00169917072234305
-28.5500000000004,0.0020131285014732,0.00171883847561858
-28.5000000000004,0.00203642298638053,0.00173873379087098
-28.4500000000004,0.00205998682603271,0.0017588592989494
-28.4000000000004,0.0020838231305097,0.00177921766106857
-28.3500000000004,0.0021079350456977,0.00179981156915894
-28.3000000000004,0.0021323257536988,0.00182064374621927
-28.2500000000004,0.00215699847324554,0.00184171694667435
-28.2000000000004,0.00218195646011995,0.00186303395673635
-28.1500000000004,0.00220720300757747,0.00188459759477038
-28.1000000000004,0.0022327414467757,0.00190641071166457
-28.0500000000004,0.00225857514720765,0.00192847619120329
-28.0000000000004,0.00228470751714044,0.00195079695044632
-27.9500000000004,0.00231114200405833,0.00197337594011042
-27.9000000000004,0.00233788209511137,0.00199621614495722
-27.8500000000004,0.00236493131756855,0.00201932058418379
-27.8000000000004,0.00239229323927655,0.00204269231181915
-27.7500000000004,0.00241997146912313,0.00206633441712364
-27.7000000000004,0.00244796965750635,0.00209025002499484
-27.6500000000004,0.00247629149680859,0.00211444229637624
-27.6000000000004,0.00250494072187611,0.00213891442867185
-27.5500000000004,0.00253392111050404,0.00216366965616519
-27.5000000000004,0.00256323648392665,0.00218871125044224
-27.4500000000004,0.0025928907073135,0.00221404252082096
-27.4000000000004,0.00262288769027064,0.00223966681478372
-27.3500000000004,0.00265323138734792,0.002265587518416
-27.3000000000004,0.00268392579855183,0.00229180805684993
-27.2500000000004,0.00271497496986402,0.00231833189471216
-27.2000000000004,0.00274638299376572,0.00234516253657758
-27.1500000000004,0.0027781540097681,0.00237230352742769
-27.1000000000004,0.00281029220494849,0.00239975845311483
-27.0500000000004,0.00284280181449263,0.00242753094083064
-27.0000000000004,0.00287568712224316,0.00245562465958121
-26.9500000000004,0.00290895246125391,0.0024840433206662
-26.9000000000004,0.00294260221435084,0.00251279067816481
-26.8500000000004,0.00297664081469892,0.00254187052942592
-26.8000000000004,0.00301107274637543,0.00257128671556474
-26.7500000000004,0.00304590254494994,0.00260104312196509
-26.7000000000004,0.00308113479807034,0.0026311436787864
-26.6500000000004,0.00311677414605583,0.002661592361478
-26.6000000000004,0.00315282528249622,0.00269239319129775
-26.5500000000004,0.00318929295485818,0.00272355023583756
-26.5000000000004,0.00322618196509808,0.00275506760955449
-26.4500000000004,0.00326349717028186,0.00278694947430786
-26.4000000000004,0.00330124348321157,0.00281920003990251
-26.3500000000004,0.0033394258730591,0.00285182356463841
-26.3000000000004,0.00337804936600697,0.00288482435586597
-26.2500000000004,0.0034171190458961,0.00291820677054813
-26.2000000000004,0.00345664005488097,0.00295197521582893
-26.1500000000004,0.00349661759409201,0.00298613414960788
-26.1000000000004,0.00353705692430537,0.00302068808112135
-26.0500000000004,0.00357796336662008,0.0030556415715304
-26.0000000000004,0.00361934230314285,0.00309099923451546
-25.9500000000004,0.00366119917768039,0.00312676573687699
-25.9000000000004,0.00370353949643952,0.00316294579914413
-25.8500000000004,0.00374636882873496,0.00319954419618931
-25.8000000000004,0.00378969280770495,0.00323656575784977
-25.7500000000004,0.00383351713103499,0.00327401536955718
-25.7000000000004,0.00387784756168933,0.00331189797297258
-25.6500000000004,0.00392268992865089,0.00335021856663047
-25.6000000000004,0.00396805012766911,0.00338898220658891
-25.5500000000004,0.00401393412201609,0.00342819400708671
-25.5000000000004,0.00406034794325136,0.00346785914120938
-25.4500000000004,0.00410729769199479,0.00350798284156145
-25.4000000000004,0.00415478953870819,0.00354857040094653
-25.3500000000004,0.00420282972448562,0.00358962717305585
-25.3000000000004,0.0042514245618522,0.00363115857316299
-25.2500000000004,0.00430058043557196,0.00367317007882832
-25.2000000000004,0.00435030380346452,0.00371566723060972
-25.1500000000004,0.00440060119723065,0.00375865563278251
-25.1000000000004,0.00445147922328708,0.00380214095406653
-25.0500000000004,0.00450294456361049,0.00384612892836232
-25.0000000000004,0.00455500397659072,0.00389062535549485
-24.9500000000004,0.00460766429789326,0.00393563610196563
-24.9000000000004,0.00466093244133149,0.00398116710171404
-24.8500000000004,0.00471481539974829,0.00402722435688614
-24.8000000000004,0.0047693202459073,0.00407381393861323
-24.7500000000004,0.00482445413339408,0.00412094198779779
-24.7000000000004,0.0048802242975271,0.00416861471590985
-24.6500000000004,0.00493663805627872,0.00421683840579092
-24.6000000000003,0.00499370281120606,0.00426561941246747
-24.5500000000003,0.00505142604839238,0.00431496416397392
-24.5000000000003,0.00510981533939856,0.00436487916218383
-24.4500000000003,0.00516887834222493,0.00441537098365178
-24.4000000000003,0.00522862280228359,0.0044664462804632
-24.3500000000003,0.00528905655338155,0.00451811178109468
-24.3000000000003,0.00535018751871435,0.00457037429128396
-24.2500000000003,0.00541202371187053,0.00462324069490879
-24.2000000000003,0.00547457323784706,0.00467671795487621
-24.1500000000003,0.00553784429407603,0.00473081311402227
-24.1000000000003,0.00560184517146196,0.00478553329602037
-24.0500000000003,0.00566658425543093,0.00484088570630125
-24.0000000000003,0.0057320700269908,0.00489687763298211
-23.9500000000003,0.00579831106380296,0.00495351644780699
-23.9000000000003,0.00586531604126565,0.00501080960709658
-23.8500000000003,0.00593309373360912,0.0050687646527098
-23.8000000000003,0.00600165301500258,0.00512738921301514
-23.7500000000003,0.00607100286067286,0.00518669100387322
-23.7000000000003,0.00614115234803576,0.00524667782963029
-23.6500000000003,0.0062121106578388,0.00530735758412257
-23.6000000000003,0.00628388707531704,0.00536873825169195
-23.5500000000003,0.00635649099136073,0.00543082790821286
-23.5000000000003,0.00642993190369584,0.00549363472213067
-23.4500000000003,0.00650421941807723,0.00555716695551118
-23.4000000000003,0.00657936324949478,0.00562143296510251
-23.3500000000003,0.00665537322339175,0.00568644120340773
-23.3000000000003,0.00673225927689756,0.00575220021977059
-23.2500000000003,0.00681003146007205,0.00581871866147207
-23.2000000000003,0.00688869993716451,0.00588600527483998
-23.1500000000003,0.00696827498788542,0.00595406890637007
-23.1000000000003,0.00704876700869176,0.00602291850386024
-23.0500000000003,0.00713018651408639,0.00609256311755675
-23.0000000000003,0.00721254413793093,0.00616301190131327
-22.9500000000003,0.00729585063477288,0.00623427411376288
-22.9000000000003,0.00738011688118645,0.00630635911950245
-22.8500000000003,0.00746535387712808,0.00637927639029061
-22.8000000000003,0.00755157274730612,0.0064530355062588
-22.7500000000003,0.00763878474256492,0.00652764615713547
-22.7000000000003,0.00772700124128369,0.00660311814348372
-22.6500000000003,0.00781623375079018,0.0066794613779526
-22.6000000000003,0.00790649390878932,0.00675668588654248
-22.5500000000003,0.00799779348480665,0.00683480180988362
-22.5000000000003,0.00809014438164717,0.00691381940452934
-22.4500000000003,0.00818355863686974,0.00699374904426314
-22.4000000000003,0.00827804842427639,0.00707460122142
-22.3500000000003,0.00837362605541785,0.00715638654822215
-22.3000000000003,0.00847030398111461,0.00723911575813016
-22.2500000000003,0.00856809479299378,0.00732279970720735
-22.2000000000003,0.00866701122504229,0.0074074493755005
-22.1500000000003,0.00876706615517608,0.00749307586843475
-22.1000000000003,0.00886827260682573,0.00757969041822402
-22.0500000000003,0.00897064375053874,0.00766730438529704
-22.0000000000003,0.00907419290559819,0.00775592925973803
-21.9500000000003,0.00917893354165844,0.00784557666274408
-21.9000000000003,0.00928487928039783,0.00793625834809786
-21.8500000000003,0.0093920438971881,0.00802798620365594
-21.8000000000003,0.00950044132278166,0.00812077225285425
-21.7500000000003,0.00961008564501584,0.00821462865622866
-21.7000000000003,0.00972099111053492,0.00830956771295307
-21.6500000000003,0.00983317212652968,0.00840560186239343
-21.6000000000003,0.00994664326249528,0.00850274368567882
-21.5500000000003,0.0100614192520066,0.00860100590728954
-21.5000000000003,0.0101775149945121,0.0087004013966622
-21.4500000000003,0.0102949455571464,0.0088009431698121
-21.4000000000003,0.0104137261765603,0.00890264439097335
-21.3500000000003,0.0105338722607708,0.00900551837425615
-21.3000000000003,0.0106553993910287,0.00910957858532229
-21.2500000000003,0.0107783233237066,0.00921483864307836
-21.2000000000003,0.0109026599922043,0.00932131232138755
-21.1500000000003,0.0110284255088752,0.00942901355079905
-21.1000000000003,0.0111556361669711,0.00953795642029658
-21.0500000000003,0.0112843084426069,0.00964815517906551
-21.0000000000003,0.011414458996746,0.00975962423827869
-20.9500000000003,0.0115461046772033,0.00987237817290109
-20.9000000000003,0.0116792625206714,0.00998643172351468
-20.8500000000003,0.0118139497547647,0.0101017997981611
-20.8000000000003,0.0119501838000853,0.0102184974742055
-20.7500000000003,0.0120879822723084,0.0103365400002196
-20.7000000000003,0.0122273629842902,0.010455942797884
-20.6500000000003,0.0123683439481945,0.0105767214639117
-20.6000000000003,0.0125109433776424,0.0106988917719916
-20.5500000000003,0.0126551796898823,0.0108224696747522
-20.5000000000003,0.0128010715079815,0.0109474713057468
-20.4500000000003,0.0129486376630394,0.0110739129814584
-20.4000000000003,0.0130978971964228,0.0112018112033275
-20.3500000000003,0.0132488693620222,0.0113311826597989
-20.3000000000003,0.0134015736285324,0.0114620442283925
-20.2500000000003,0.0135560296817518,0.0115944129777935
-20.2000000000003,0.0137122574269082,0.0117283061699666
-20.1500000000003,0.0138702769910041,0.0118637412622905
-20.1000000000003,0.0140301087251863,0.0120007359097159
-20.0500000000003,0.0141917732071381,0.0121393079669454
-20.0000000000003,0.0143552912434948,0.0122794754906362
-19.9500000000003,0.0145206838722818,0.0124212567416264
-19.9000000000003,0.014687972365377,0.0125646701871829
-19.8500000000003,0.0148571782309966,0.0127097345032742
-19.8000000000003,0.0150283232162042,0.0128564685768658
-19.7500000000003,0.0152014293094441,0.0130048915082394
-19.7000000000003,0.0153765187430995,0.0131550226133369
-19.6500000000003,0.0155536139960733,0.0133068814261267
-19.6000000000003,0.0157327377963949,0.0134604877009967
-19.5500000000003,0.0159139131238509,0.0136158614151698
-19.5000000000003,0.0160971632126407,0.0137730227711456
-19.4500000000003,0.0162825115540564,0.0139319921991659
-19.4000000000003,0.0164699818991894,0.0140927903597068
-19.3500000000003,0.0166595982616599,0.0142554381459947
-19.3000000000003,0.0168513849203745,0.0144199566865492
-19.2500000000003,0.0170453664223065,0.0145863673477508
-19.2000000000003,0.0172415675853046,0.0147546917364357
-19.1500000000003,0.0174400135009251,0.0149249517025153
-19.1000000000003,0.0176407295372921,0.0150971693416246
-19.0500000000003,0.0178437413419827,0.0152713669977948
-19.0000000000003,0.0180490748449384,0.0154475672661537
-18.9500000000003,0.0182567562614042,0.0156257929956547
-18.9000000000003,0.0184668120948928,0.01580606729183
-18.8500000000003,0.0186792691401767,0.015988413519575
-18.8000000000003,0.0188941544863065,0.0161728553059577
-18.7500000000003,0.0191114955196566,0.016359416543057
-18.7000000000003,0.0193313199269983,0.0165481213908296
-18.6500000000003,0.0195536556985997,0.016738994280005
-18.6000000000003,0.0197785311313533,0.0169320599150091
-18.5500000000003,0.0200059748319314,0.0171273432769167
-18.5000000000003,0.020236015719969,0.0173248696264329
-18.4500000000003,0.0204686830312745,0.0175246645069043
-18.4000000000003,0.0207040063210689,0.0177267537473594
-18.3500000000003,0.0209420154672525,0.0179311634655783
-18.3000000000003,0.0211827406736999,0.0181379200711933
-18.2500000000003,0.021426212473584,0.0183470502688187
-18.2000000000003,0.0216724617327277,0.0185585810612117
-18.1500000000003,0.0219215196529847,0.0187725397524634
-18.1000000000003,0.0221734177756486,0.0189889539512207
-18.0500000000003,0.0224281879848913,0.0192078515739397
-18.0000000000003,0.0226858625112297,0.0194292608481693
-17.9500000000003,0.0229464739350225,0.0196532103158673
-17.9000000000003,0.0232100551899938,0.0198797288367477
-17.8500000000003,0.0234766395667896,0.0201088455916594
-17.8000000000003,0.0237462607165593,0.020340590085998
-17.7500000000003,0.0240189526545702,0.0205749921531488
-17.7000000000003,0.0242947497638491,0.0208120819579626
-17.6500000000003,0.024573686798855,0.0210518900002649
-17.6000000000003,0.0248557988891801,0.021294447118397
-17.5500000000002,0.025141121543281,0.0215397844927903
-17.5000000000002,0.0254296906522403,0.0217879336495746
-17.4500000000002,0.0257215424935562,0.0220389264642189
-17.4000000000002,0.0260167137349647,0.0222927951652066
-17.3500000000002,0.0263152414382887,0.022549572337744
-17.3000000000002,0.0266171630633188,0.0228092909275038
-17.2500000000002,0.0269225164717233,0.023071984244401
-17.2000000000002,0.0272313399309899,0.0233376859664054
-17.1500000000002,0.0275436721183937,0.0236064301433869
-17.1000000000002,0.0278595521249995,0.0238782512009966
-17.0500000000002,0.0281790194596913,0.0241531839445823
-17.0000000000002,0.0285021140532323,0.0244312635631399
-16.9500000000002,0.0288288762623567,0.0247125256332987
-16.9000000000002,0.0291593468738886,0.0249970061233433
-16.8500000000002,0.0294935671088932,0.0252847413972713
-16.8000000000002,0.029831578626857,0.0255757682188855
-16.7500000000002,0.0301734235298983,0.0258701237559227
-16.7000000000002,0.0305191443670075,0.0261678455842195
-16.6500000000002,0.0308687841383168,0.0264689716919124
-16.6000000000002,0.0312223862994003,0.0267735404836763
-16.5500000000002,0.0315799947656038,0.0270815907849972
-16.5000000000002,0.0319416539164037,0.0273931618464846
-16.4500000000002,0.0323074085997961,0.0277082933482167
-16.4000000000002,0.0326773041367152,0.0280270254041267
-16.3500000000002,0.0330513863254803,0.0283493985664225
-16.3000000000002,0.0334297014462735,0.0286754538300461
-16.2500000000002,0.0338122962656453,0.0290052326371682
-16.2000000000002,0.0341992180410499,0.0293387768817217
-16.1500000000002,0.0345905145254088,0.0296761289139718
-16.1000000000002,0.0349862339717036,0.0300173315451234
-16.0500000000002,0.0353864251375972,0.0303624280519666
-16.0000000000002,0.0357911372900828,0.03071146218156
-15.9500000000002,0.0362004202101625,0.0310644781559501
-15.9000000000002,0.0366143241975519,0.0314215206769312
-15.8500000000002,0.0370329000754139,0.03178263493084
-15.8000000000002,0.0374561991951198,0.032147866593391
-15.7500000000002,0.0378842734410362,0.0325172618345474
-15.7000000000002,0.0383171752353427,0.0328908673234314
-15.6500000000002,0.038754957542871,0.0332687302332713
-15.6000000000002,0.0391976738759749,0.0336508982463882
-15.5500000000002,0.0396453782994249,0.0340374195592183
-15.5000000000002,0.0400981254353277,0.034428342887375
-15.4500000000002,0.0405559704680731,0.0348237174707487
-15.4000000000002,0.0410189691493049,0.0352235930786433
-15.3500000000002,0.0414871778029167,0.0356280200149511
-15.3000000000002,0.0419606533300725,0.0360370491233665
-15.2500000000002,0.0424394532142517,0.0364507317926355
-15.2000000000002,0.0429236355263163,0.0368691199618445
-15.1500000000002,0.043413258929604,0.0372922661257457
-15.1000000000002,0.043908382685041,0.0377202233401203
-15.0500000000002,0.0444090666562796,0.0381530452271786
-15.0000000000002,0.0449153713148559,0.0385907859809977
-14.9500000000002,0.0454273577453706,0.039033500372997
-14.9000000000002,0.0459450876506893,0.0394812437574478
-14.8500000000002,0.0464686233571632,0.0399340720770237
-14.8000000000002,0.0469980278198708,0.0403920418683843
-14.7500000000002,0.0475333646278768,0.0408552102677961
-14.7000000000002,0.048074698009512,0.0413236350167912
-14.6500000000002,0.0486220928376685,0.0417973744678587
-14.6000000000002,0.049175614635115,0.0422764875901751
-14.5500000000002,0.0497353295798251,0.0427610339753678
-14.5000000000002,0.0503013045103267,0.0432510738433148
-14.4500000000002,0.0508736069310618,0.043746668047979
-14.4000000000002,0.0514523050177629,0.0442478780832766
-14.3500000000002,0.0520374676228436,0.0447547660889805
-14.3000000000002,0.0526291642808011,0.0452673948566573
-14.2500000000002,0.0532274652136329,0.0457858278356362
-14.2000000000002,0.0538324413362605,0.0463101291390139
-14.1500000000002,0.0544441642619688,0.0468403635496903
-14.1000000000002,0.0550627063078516,0.0473765965264354
-14.0500000000002,0.0556881405002669,0.0479188942099907
-14.0000000000002,0.0563205405803007,0.0484673234291995
-13.9500000000002,0.0569599810092353,0.04902195170717
-13.9000000000002,0.0576065369740255,0.0495828472674664
-13.8500000000002,0.058260284392779,0.0501500790403315
-13.8000000000002,0.0589212999202393,0.0507237166689379
-13.7500000000002,0.0595896609532734,0.0513038305156672
-13.7000000000002,0.0602654456363577,0.0518904916684196
-13.6500000000002,0.0609487328670686,0.0524837719469448
-13.6000000000002,0.0616396023015665,0.0530837439092088
-13.5500000000002,0.0623381343600839,0.0536904808577767
-13.5000000000002,0.0630444102324049,0.054304056846228
-13.4500000000002,0.0637585118833423,0.0549245466855934
-13.4000000000002,0.0644805220582099,0.0555520259508138
-13.3500000000002,0.0652105242882844,0.0561865709872265
-13.3000000000002,0.0659486028962614,0.056828258917068
-13.2500000000002,0.0666948430016995,0.0574771676460019
-13.2000000000002,0.0674493305264525,0.0581333758696663
-13.1500000000002,0.0682121522000906,0.058796963080238
-13.1000000000002,0.0689833955653042,0.0594680095730174
-13.0500000000002,0.0697631489832922,0.0601465964530315
-13.0000000000002,0.0705515016391342,0.0608328056416477
-12.9500000000002,0.0713485435471414,0.0615267198832109
-12.9000000000002,0.072154365556184,0.0622284227516872
-12.8500000000002,0.0729690593550009,0.0629379986573242
-12.8000000000002,0.0737927174774801,0.0636555328533226
-12.7500000000002,0.0746254333079137,0.0643811114425168
-12.7000000000002,0.0754673010862247,0.0651148213840667
-12.6500000000002,0.0763184159131634,0.0658567505001543
-12.6000000000002,0.0771788737554698,0.0666069874826909
-12.5500000000002,0.0780487714510031,0.0673656219000248
-12.5000000000002,0.0789282067138352,0.0681327442036562
-12.4500000000002,0.0798172781393027,0.0689084457349519
-12.4000000000002,0.0807160852090207,0.0696928187318621
-12.3500000000002,0.0816247282958523,0.0704859563356354
-12.3000000000002,0.0825433086688335,0.071287952597531
-12.2500000000002,0.0834719284980496,0.0720989024855272
-12.2000000000002,0.0844106908594621,0.0729189018910244
-12.1500000000002,0.0853596997396834,0.0737480476355381
-12.1000000000002,0.0863190600406971,0.0745864374773848
-12.0500000000002,0.087288877584518,0.0754341701183555
-12.0000000000002,0.0882692591177966,0.0762913452103753
-11.9500000000002,0.0892603123163585,0.0771580633621474
-11.9000000000002,0.0902621457896771,0.0780344261457824
-11.8500000000002,0.0912748690852826,0.0789205361034038
-11.8000000000002,0.0922985926930954,0.0798164967537359
-11.7500000000002,0.0933334280496895,0.0807224125986652
-11.7000000000002,0.0943794875424771,0.0816383891297775
-11.6500000000002,0.0954368845138144,0.0825645328348642
-11.6000000000002,0.0965057332650276,0.0835009512044021
-11.5500000000002,0.0975861490603456,0.0844477527379951
-11.5000000000002,0.0986782481307539,0.0854050469507832
-11.4500000000002,0.0997821476777507,0.0863729443798132
-11.4000000000002,0.100897965877004,0.0873515565903673
-11.3500000000002,0.102025821881922,0.0883409961822489
-11.3000000000002,0.103165835827109,0.0893413767960212
-11.2500000000002,0.104318128831725,0.0903528131191994
-11.2000000000002,0.105482823002726,0.0913754208923872
-11.1500000000002,0.106660041438009,0.0924093169153596
-11.1000000000002,0.107849908229419,0.09345461905309
-11.0500000000002,0.109052548465654,0.0945114462417129
-11.0000000000002,0.110268088235038,0.0955799184944255
-10.9500000000002,0.111496654628166,0.0966601569073155
-10.9000000000002,0.112738375740424,0.0977522836651287
-10.8500000000002,0.113993380674363,0.0988564220469528
-10.8000000000002,0.115261799541942,0.099972696431826
-10.7500000000002,0.116543763466629,0.101101232304268
-10.7000000000002,0.117839404585345,0.102242156259722
-10.6500000000002,0.119148856050262,0.103395596009909
-10.6000000000002,0.120472252030441,0.104561680388089
-10.5500000000001,0.12180972771332,0.105740539354234
-10.5000000000001,0.12316141930602,0.106932304000082
-10.4500000000001,0.124527464036493,0.10813710655411
-10.4000000000001,0.125908000154489,0.109355080386381
-10.3500000000001,0.127303166932354,0.110586360013286
-10.3000000000001,0.128713104665628,0.111831081102168
-10.2500000000001,0.130137954673469,0.113089380475824
-10.2000000000001,0.131577859298875,0.114361396116885
-10.1500000000001,0.133032961908709,0.115647267172055
-10.1000000000001,0.134503406893526,0.116947133956232
-10.0500000000001,0.135989339667177,0.118261137956471
-10.0000000000001,0.137490906666219,0.119589421835818
-9.95000000000014,0.139008255349086,0.120932129436982
-9.90000000000014,0.140541534195047,0.122289405785864
-9.85000000000014,0.142090892702932,0.123661397094916
-9.80000000000014,0.143656481389621,0.125048250766342
-9.75000000000014,0.145238451788291,0.126450115395124
-9.70000000000014,0.146836956446419,0.127867140771879
-9.65000000000014,0.148452148923528,0.129299477885529
-9.60000000000014,0.15008418378868,0.130747278925783
-9.55000000000014,0.151733216617702,0.132210697285435
-9.50000000000014,0.153399403990144,0.133689887562455
-9.45000000000013,0.155082903485953,0.135185005561879
-9.40000000000013,0.156783873681879,0.136696208297492
-9.35000000000013,0.158502474147578,0.138223653993287
-9.30000000000013,0.160238865441431,0.139767502084711
-9.25000000000013,0.161993209106057,0.141327913219676
-9.20000000000013,0.163765667663524,0.142905049259331
-9.15000000000013,0.165556404610234,0.144499073278606
-9.10000000000013,0.167365584411505,0.14611014956649
-9.05000000000013,0.169193372495816,0.147738443626067
-9.00000000000013,0.171039935248719,0.149384122174285
-8.95000000000013,0.172905440006415,0.151047353141454
-8.90000000000013,0.174790055048979,0.15272830567047
-8.85000000000013,0.176693949593239,0.154427150115759
-8.80000000000013,0.178617293785286,0.156144058041921
-8.75000000000012,0.180560258692622,0.157879202222086
-8.70000000000012,0.182523016295931,0.159632756635961
-8.65000000000012,0.184505739480474,0.161404896467557
-8.60000000000012,0.186508602027093,0.163195798102609
-8.55000000000012,0.188531778602812,0.165005639125653
-8.50000000000012,0.190575444751052,0.166834598316775
-8.45000000000012,0.19263977688142,0.168682855648014
-8.40000000000012,0.194724952259093,0.17055059227941
-8.35000000000012,0.19683114899377,0.172437990554693
-8.30000000000012,0.198958546028198,0.174345233996598
-8.25000000000012,0.201107323126248,0.17627250730181
-8.20000000000012,0.203277660860563,0.178219996335517
-8.15000000000012,0.20546974059974,0.180187888125566
-8.10000000000012,0.207683744495047,0.182176370856221
-8.05000000000011,0.209919855466681,0.184185633861504
-8.00000000000011,0.212178257189547,0.186215867618116
-7.95000000000011,0.214459134078545,0.188267263737925
-7.90000000000011,0.216762671273379,0.190340014960015
-7.85000000000011,0.219089054622856,0.19243431514229
-7.80000000000011,0.221438470668686,0.194550359252609
-7.75000000000011,0.223811106628756,0.196688343359466
-7.70000000000011,0.226207150379899,0.198848464622177
-7.65000000000011,0.22862679044012,0.201030921280598
-7.60000000000012,0.23107021595029,0.203235912644331
-7.55000000000012,0.233537616655295,0.205463639081424
-7.50000000000012,0.236029182884632,0.207714302006568
-7.45000000000012,0.23854510553245,0.209988103868752
-7.40000000000012,0.241085576037013,0.212285248138387
-7.35000000000012,0.2436507863596,0.214605939293883
-7.30000000000012,0.246240928962814,0.216950382807674
-7.25000000000012,0.248856196788308,0.219318785131664
-7.20000000000012,0.251496783233907,0.221711353682109
-7.15000000000012,0.254162882130132,0.224128296823897
-7.10000000000012,0.256854687716114,0.226569823854242
-7.05000000000012,0.259572394614873,0.229036144985763
-7.00000000000012,0.262316197807993,0.23152747132894
-6.95000000000012,0.265086292609653,0.234044014873949
-6.90000000000012,0.267882874640013,0.23658598847185
-6.85000000000012,0.27070613979796,0.239153605815121
-6.80000000000012,0.273556284233211,0.241747081417544
-6.75000000000012,0.276433504317723,0.244366630593389
-6.70000000000012,0.279337996616471,0.247012469435958
-6.65000000000012,0.282269957857536,0.249684814795383
-6.60000000000012,0.285229584901513,0.252383884255768
-6.55000000000012,0.288217074710234,0.255109896111579
-6.50000000000012,0.291232624314803,0.257863069343327
-6.45000000000012,0.294276430782927,0.260643623592503
-6.40000000000012,0.297348691185554,0.263451779135769
-6.35000000000012,0.30044960256278,0.266287756858397
-6.30000000000012,0.303579361889069,0.269151778226919
-6.25000000000012,0.306738166037733,0.272044065261018
-6.20000000000012,0.309926211744691,0.274964840504611
-6.15000000000012,0.313143695571506,0.277914326996145
-6.10000000000012,0.316390813867677,0.280892748238063
-6.05000000000012,0.319667762732202,0.283900328165469
-6.00000000000012,0.322974737974389,0.286937291113939
-5.95000000000012,0.326311935073925,0.290003861786499
-5.90000000000012,0.329679549140196,0.293100265219753
-5.85000000000012,0.33307777487085,0.296226726749136
-5.80000000000012,0.336506806509608,0.299383471973305
-5.75000000000012,0.339966837803297,0.302570726717633
-5.70000000000012,0.34345806195816,0.305788716996826
-5.65000000000012,0.346980671595353,0.309037668976623
-5.60000000000012,0.350534858705714,0.312317808934586
-5.55000000000012,0.354120814603748,0.31562936321998
-5.50000000000012,0.357738729880839,0.318972558212702
-5.45000000000012,0.361388794357708,0.32234762028129
-5.40000000000012,0.365071197036084,0.325754775739968
-5.35000000000012,0.368786126049614,0.329194250804749
-5.30000000000012,0.372533768614013,0.332666271548557
-5.25000000000012,0.376314310976414,0.336171063855387
-5.20000000000012,0.380127938363991,0.339708853373477
-5.15000000000012,0.383974834931784,0.343279865467504
-5.10000000000012,0.387855183709776,0.346884325169764
-5.05000000000012,0.391769166549211,0.350522457130369
-5.00000000000012,0.395716964068135,0.354194485566424
-4.95000000000012,0.399698755596212,0.35790063421019
-4.90000000000012,0.403714719118769,0.36164112625623
-4.85000000000012,0.407765031220096,0.365416184307523
-4.80000000000013,0.411849867026015,0.369226030320554
-4.75000000000013,0.415969400145718,0.373070885549353
-4.70000000000013,0.420123802612859,0.376950970488509
-4.65000000000013,0.424313244825948,0.380866504815129
-4.60000000000013,0.428537895488013,0.384817707329753
-4.55000000000013,0.432797921545565,0.388804795896218
-4.50000000000013,0.437093488126872,0.392827987380459
-4.45000000000013,0.441424758479539,0.396887497588278
-4.40000000000013,0.445791893907411,0.400983541202019
-4.35000000000013,0.450195053706824,0.40511633171622
-4.30000000000013,0.454634395102183,0.409286081372193
-4.25000000000013,0.459110073180909,0.413493001091534
-4.20000000000013,0.463622240827773,0.417737300408599
-4.15000000000013,0.468171048658583,0.422019187401906
-4.10000000000013,0.472756644953298,0.426338868624492
-4.05000000000013,0.477379175588547,0.430696549033216
-4.00000000000013,0.482038783969592,0.435092431917016
-3.95000000000013,0.486735610961717,0.439526718824126
-3.90000000000013,0.491469794821112,0.443999609488251
-3.85000000000013,0.496241471125226,0.448511301753709
-3.80000000000013,0.501050772702625,0.453061991499558
-3.75000000000013,0.505897829562395,0.457651872562685
-3.70000000000013,0.510782768823066,0.462281136659911
-3.65000000000013,0.515705714641125,0.466949973309071
-3.60000000000013,0.520666788139122,0.471658569749124
-3.55000000000013,0.525666107333386,0.476407110859264
-3.50000000000013,0.530703787061387,0.481195779077077
-3.45000000000013,0.535779938908764,0.48602475431575
-3.40000000000013,0.540894671136061,0.490894213880302
-3.35000000000013,0.546048088605176,0.495804332382942
-3.30000000000013,0.551240292705567,0.500755281657474
-3.25000000000013,0.556471381280238,0.505747230672824
-3.20000000000013,0.56174144855155,0.510780345445697
-3.15000000000013,0.567050585046875,0.515854788952367
-3.10000000000013,0.572398877524119,0.520970721039637
-3.05000000000013,0.577786408897177,0.52612829833499
-3.00000000000013,0.583213258161334,0.531327674155925
-2.95000000000013,0.588679500318638,0.536568998418558
-2.90000000000013,0.594185206303322,0.541852417545458
-2.85000000000013,0.599730442907275,0.547178074372768
-2.80000000000013,0.605315272705598,0.552546108056644
-2.75000000000013,0.610939753982358,0.557956653979031
-2.70000000000013,0.616603940656457,0.563409843652814
-2.65000000000013,0.62230788220779,0.568905804626358
-2.60000000000013,0.628051623603632,0.574444660387501
-2.55000000000013,0.633835205225379,0.580026530266998
-2.50000000000013,0.639658662795618,0.585651529341495
-2.45000000000013,0.645522027305649,0.591319768336018
-2.40000000000013,0.651425324943414,0.597031353526063
-2.35000000000013,0.657368577022006,0.602786386639302
-2.30000000000013,0.663351799908662,0.60858496475696
-2.25000000000013,0.669375004954429,0.614427180214883
-2.20000000000013,0.675438198424459,0.620313120504377
-2.15000000000013,0.681541381429045,0.626242868172828
-2.10000000000013,0.68768454985542,0.632216500724199
-2.05000000000013,0.693867694300378,0.638234090519379
-2.00000000000014,0.700090800003802,0.644295704676522
-1.95000000000013,0.706353846783117,0.650401404971364
-1.90000000000013,0.712656808968765,0.6565512477376
-1.85000000000013,0.718999655340713,0.662745283767378
-1.80000000000013,0.725382349066126,0.66898355821195
-1.75000000000013,0.731804847638196,0.675266110482578
-1.70000000000013,0.738267102816219,0.681592974151687
-1.65000000000013,0.744769060566992,0.687964176854428
-1.60000000000013,0.751310661007611,0.694379740190597
-1.55000000000013,0.757891838349621,0.700839679627092
-1.50000000000013,0.764512520844806,0.707344004400889
-1.45000000000013,0.771172630732418,0.713892717422645
-1.40000000000013,0.777872084188129,0.720485815181003
-1.35000000000013,0.784610791274654,0.727123287647655
-1.30000000000013,0.791388655894169,0.733805118183241
-1.25000000000013,0.798205575742535,0.740531283444177
-1.20000000000013,0.805061442265485,0.747301753290459
-1.15000000000013,0.811956140616739,0.754116490694548
-1.10000000000013,0.818889549618188,0.760975451651428
-1.05000000000013,0.825861541722238,0.767878585089852
-1.00000000000013,0.832871982976266,0.774825832784953
-0.950000000000134,0.839920732989395,0.781817129272256
-0.900000000000134,0.847007644901575,0.788852401763136
-0.850000000000134,0.85413256535509,0.795931570061929
-0.800000000000134,0.861295334468467,0.803054546484649
-0.750000000000134,0.868495785813023,0.810221235779508
-0.700000000000134,0.875733746391937,0.817431535049252
-0.650000000000134,0.883009036622036,0.824685333675487
-0.600000000000134,0.890321470318342,0.831982513245018
-0.550000000000134,0.89767085468139,0.839322947478319
-0.500000000000134,0.90505699028748,0.84670650216027
-0.450000000000134,0.912479671081834,0.854133035073185
-0.400000000000134,0.919938684374795,0.861602395932317
-0.350000000000134,0.927433810841111,0.869114426323835
-0.300000000000134,0.934964824522318,0.876668959645504
-0.250000000000134,0.942531492832401,0.88426582105002
-0.200000000000134,0.95013357656666,0.89190482739124
-0.150000000000134,0.957770829913928,0.899585787173325
-0.100000000000134,0.965443000472196,0.907308500502909
-0.0500000000001337,0.973149829267645,0.915072759044429
-1.33740241103908e-13,0.980891050777193,0.922878345978687
0.0499999999998663,0.988666392954604,0.930725035964775
0.0999999999998663,0.996475577260191,0.938612595105431
0.149999999999866,1.00431831869416,0.946540780915946
0.199999999999866,1.01219432583365,0.954509342296766
0.249999999999866,1.02010330087355,0.962518019509818
0.299999999999866,1.02804493967108,0.970566544158674
0.349999999999866,1.03601893179415,0.978654639172736
0.399999999999866,1.04402496057365,0.98678201879544
0.449999999999866,1.0520627031596,0.994948388576635
0.499999999999866,1.06013183058117,1.0031534453692
0.549999999999866,1.06823200781075,1.01139687733004
0.599999999999866,1.07636289383189,1.01967836392552
0.649999999999866,1.08452414171129,1.02799757594143
0.699999999999866,1.09271539867474,1.03635417549761
0.749999999999866,1.10093630618714,1.04474781606724
0.799999999999866,1.10918650003647,1.05317814250104
0.849999999999867,1.11746561042184,1.06164479105625
0.899999999999867,1.12577326204549,1.07014738943065
0.949999999999867,1.1341090742089,1.07868555680162
0.999999999999867,1.14247266091285,1.08725890387035
1.04999999999987,1.15086363096141,1.0958670329112
1.09999999999987,1.15928158807004,1.10450953782639
1.14999999999987,1.16772613097745,1.11318600420598
1.19999999999987,1.17619685356153,1.12189600939331
1.24999999999987,1.18469334495905,1.13063912255583
1.29999999999987,1.19321518968924,1.13941490476146
1.34999999999987,1.20176196778108,1.14822290906059
1.39999999999987,1.21033325490443,1.15706268057354
1.44999999999987,1.21892862250466,1.1659337565838
1.49999999999987,1.22754763794108,1.17483566663687
1.54999999999987,1.2361898646287,1.18376793264485
1.59999999999987,1.24485486218356,1.19273006899674
1.64999999999987,1.25354218657139,1.20172158267453
1.69999999999987,1.26225139025948,1.21074197337496
1.74999999999987,1.27098202237182,1.2197907336372
1.79999999999987,1.27973362884723,1.22886734897614
1.84999999999987,1.28850575260044,1.23797129802156
1.89999999999987,1.29729793368605,1.24710205266296
1.94999999999987,1.30610970946513,1.25625907820016
1.99999999999987,1.31494061477447,1.26544183349956
2.04999999999987,1.32379018209812,1.27464977115607
2.09999999999987,1.3326579417414,1.28388233766062
2.14999999999987,1.34154342200685,1.2931389735732
2.19999999999987,1.35044614937223,1.30241911370137
2.24999999999987,1.35936564867032,1.31172218728422
2.29999999999987,1.36830144327025,1.32104761818152
2.34999999999987,1.37725305526033,1.33039482506818
2.39999999999987,1.38622000563203,1.33976322163373
2.44999999999987,1.39520181446507,1.34915221678681
2.49999999999987,1.40419800111321,1.35856121486443
2.54999999999987,1.41320808439075,1.36798961584604
2.59999999999987,1.4222315827593,1.37743681557201
2.64999999999987,1.43126801451481,1.38690220596655
2.69999999999987,1.44031689797431,1.39638517526479
2.74999999999986,1.44937775166254,1.40588510824386
2.79999999999986,1.45845009449784,1.41540138645783
2.84999999999986,1.46753344597719,1.42493338847616
2.89999999999986,1.47662732636021,1.43448049012557
2.94999999999986,1.48573125685179,1.44404206473509
2.99999999999986,1.49484475978296,1.45361748338398
3.04999999999986,1.50396735879002,1.46320611515236
3.09999999999986,1.51309857899134,1.4728073273743
3.14999999999986,1.52223794716173,1.48242048589298
3.19999999999986,1.53138499190407,1.49204495531796
3.24999999999986,1.54053924381792,1.50168009928391
3.29999999999986,1.54970023566473,1.51132528071086
3.34999999999986,1.55886750252957,1.52097986206543
3.39999999999986,1.56804058197882,1.53064320562309
3.44999999999986,1.57721901421376,1.54031467373069
3.49999999999986,1.5864023422197,1.54999362906939
3.54999999999986,1.59559011191024,1.55967943491742
3.59999999999986,1.60478187226659,1.56937145541248
3.64999999999986,1.61397717547139,1.57906905581331
3.69999999999986,1.62317557703702,1.58877160276017
3.74999999999986,1.63237663592784,1.59847846453383
3.79999999999986,1.64157991467618,1.60818901131269
3.84999999999986,1.65078497949186,1.61790261542754
3.89999999999986,1.65999140036469,1.6276186516136
3.94999999999986,1.66919875115988,1.6373364972594
3.99999999999986,1.67840660970602,1.64705553265192
4.04999999999986,1.6876145578751,1.65677514121762
4.09999999999986,1.6968221816546,1.66649470975876
4.14999999999986,1.7060290712111,1.67621362868451
4.19999999999986,1.71523482094517,1.68593129223644
4.24999999999986,1.72443902953743,1.69564709870762
4.29999999999986,1.73364129998518,1.70536045065508
4.34999999999986,1.74284123962967,1.71507075510504
4.39999999999986,1.75203846017349,1.72477742375027
4.44999999999986,1.76123257768824,1.73447987313941
4.49999999999986,1.77042321261172,1.74417752485763
4.54999999999986,1.77960998973498,1.7538698056983
4.59999999999986,1.78879253817898,1.76355614782541
4.64999999999986,1.79797049136041,1.77323598892636
4.69999999999986,1.80714348694703,1.78290877235491
4.74999999999986,1.81631116680221,1.7925739472641
4.79999999999986,1.82547317691872,1.80223096872889
4.84999999999986,1.83462916734166,1.81187929785848
4.89999999999986,1.84377879208069,1.82151840189806
4.94999999999986,1.85292170901147,1.83114775431985
4.99999999999986,1.86205757976638,1.84076683490323
5.04999999999986,1.87118606961445,1.8503751298038
5.09999999999986,1.88030684733073,1.85997213161103
5.14999999999986,1.88941958505488,1.86955733939409
5.19999999999986,1.8985239581392,1.87913025873554
5.24999999999986,1.90761964498592,1.88869040175219
5.29999999999986,1.9167063268738,1.89823728710266
5.34999999999986,1.92578368777406,1.90777043998072
5.39999999999986,1.93485141415552,1.9172893920939
5.44999999999986,1.94390919477886,1.92679368162626
5.49999999999986,1.95295672048026,1.9362828531848
5.54999999999986,1.96199368394395,1.94575645772839
5.59999999999985,1.97101977946434,1.955214052479
5.64999999999985,1.98003470269717,1.96465520081415
5.69999999999985,1.98903815040047,1.97407947214079
5.74999999999985,1.99802982016531,1.98348644175017
5.79999999999985,2.00700941013684,1.99287569065419
5.84999999999985,2.01597661872605,2.00224680540362
5.89999999999985,2.02493114431318,2.0115993778893
5.94999999999985,2.03387268494324,2.02093300512739
5.99999999999985,2.04280093801482,2.0302472890304
6.04999999999985,2.05171559996299,2.03954183616563
6.09999999999985,2.06061636593744,2.04881625750307
6.14999999999985,2.06950292947707,2.05807016815473
6.19999999999985,2.0783749821819,2.06730318710727
6.24999999999985,2.08723221338363,2.07651493694978
6.29999999999985,2.09607430981559,2.08570504359806
6.34999999999985,2.10490095528308,2.09487313601642
6.39999999999985,2.11371183033485,2.10401884593755
6.44999999999985,2.12250661193591,2.11314180758037
6.49999999999985,2.13128497314252,2.12224165736519
6.54999999999985,2.14004658277898,2.13131803362477
6.59999999999985,2.14879110511648,2.1403705763099
6.64999999999985,2.15751819955387,2.14939892668665
6.69999999999985,2.16622752029985,2.15840272702342
6.74999999999985,2.17491871605674,2.16738162026484
6.79999999999985,2.18359142970529,2.17633524969032
6.84999999999985,2.19224529799054,2.18526325855524
6.89999999999985,2.20087995120907,2.19416528971352
6.94999999999985,2.20949501289791,2.20304098522117
6.99999999999985,2.21809009952569,2.21188998592135
7.04999999999985,2.22666482018743,2.2207119310131
7.09999999999985,2.23521877630419,2.22950645760631
7.14999999999985,2.24375156132927,2.23827320026738
7.19999999999985,2.25226276046329,2.24701179056043
7.24999999999985,2.26075195038012,2.25572185658977
7.29999999999985,2.26921869896637,2.26440302254978
7.34999999999985,2.27766256507662,2.27305490828828
7.39999999999985,2.28608309830692,2.28167712888936
7.44999999999985,2.2944798387888,2.29026929428088
7.49999999999985,2.30285231700548,2.2988310088711
7.54999999999985,2.31120005363193,2.30736187121769
7.59999999999985,2.31952255939958,2.31586147373116
7.64999999999985,2.32781933498633,2.32432940241309
7.69999999999985,2.33608987093166,2.33276523662794
7.74999999999985,2.34433364757623,2.34116854890588
7.79999999999985,2.35255013502508,2.34953890477217
7.84999999999985,2.36073879313271,2.35787586259777
7.89999999999985,2.36889907150884,2.3661789734651
7.94999999999985,2.37703040954301,2.3744477810425
7.99999999999985,2.38513223644642,2.38268182146183
8.04999999999985,2.39320397131022,2.39088062319468
8.09999999999985,2.40124502317916,2.39904370692479
8.14999999999985,2.40925479114086,2.40717058541625
8.19999999999985,2.41723266443103,2.41526076338
8.24999999999985,2.42517802255611,2.42331373734268
8.29999999999985,2.43309023543507,2.43132899552472
8.34999999999985,2.44096866356275,2.43930601773475
8.39999999999985,2.44881265819726,2.4472442752888
8.44999999999985,2.45662156157411,2.45514323096239
8.49999999999985,2.46439470714939,2.46300233898261
8.54999999999985,2.47213141987378,2.47082104506656
8.59999999999985,2.47983101649863,2.47859878651039
8.64999999999985,2.48749280591438,2.48633499233134
8.69999999999986,2.49511608952077,2.49402908346301
8.74999999999986,2.50270016162744,2.50168047300122
8.79999999999986,2.51024430988289,2.50928856649575
8.84999999999986,2.51774781572927,2.51685276228145
8.89999999999986,2.5252099548804,2.52437245184072
8.94999999999986,2.53262999782042,2.53184702018943
8.99999999999986,2.54000721032095,2.53927584627987
9.04999999999986,2.5473408539751,2.54665830341583
9.09999999999986,2.55463018674724,2.55399375967847
9.14999999999986,2.56187446353846,2.56128157836376
9.19999999999986,2.56907293676741,2.56852111843505
9.24999999999986,2.57622485696748,2.57571173499442
9.29999999999986,2.58332947340065,2.58285277977774
9.34999999999986,2.5903860346886,2.58994360167601
9.39999999999987,2.59739378946146,2.59698354728525
9.44999999999987,2.60435198702395,2.60397196148555
9.49999999999987,2.6112598780384,2.61090818804906
9.54999999999987,2.61811671522374,2.61779157027647
9.59999999999987,2.62492175406867,2.62462145166102
9.64999999999987,2.63167425355775,2.63139717657884
9.69999999999987,2.63837347690806,2.63811809100299
9.74999999999987,2.64501869231434,2.64478354323811
9.79999999999987,2.65160917370071,2.65139288467031
9.84999999999987,2.65814420147668,2.6579454705273
9.89999999999987,2.66462306329559,2.66444066064283
9.94999999999987,2.67104505481395,2.67087782022179
9.99999999999987,2.67740948045015,2.67725632060393
10.0499999999999,2.6837156541416,2.68357554002605
10.0999999999999,2.68996290009951,2.68983486438435
10.1499999999999,2.69615055356081,2.69603368799866
10.1999999999999,2.70227796153703,2.70217141437986
10.2499999999999,2.7083444835597,2.7082474570008
10.2999999999999,2.71434949242228,2.71426124007081
10.3499999999999,2.72029237491801,2.72021219931339
10.3999999999999,2.72617253257293,2.72609978274725
10.4499999999999,2.73198938237293,2.73192345147036
10.4999999999999,2.73774235748332,2.7376826804462
10.5499999999999,2.74343090795868,2.74337695928917
10.5999999999999,2.74905450144097,2.74900579304466
10.6499999999999,2.75461262384309,2.75456870295757
10.6999999999999,2.76010478001599,2.76006522722268
10.7499999999999,2.76553049439711,2.76549492171173
10.7999999999999,2.77088931163865,2.77085736067393
10.8499999999999,2.77618079721493,2.7761521374095
10.8999999999999,2.78140453800815,2.7813788649179
10.9499999999999,2.78656014287262,2.78653717652299
10.9999999999999,2.79164724317718,2.79162672647717
11.0499999999999,2.79666549332626,2.79664719054505
11.0999999999999,2.80161457125884,2.80159826656618
11.1499999999999,2.80649417892537,2.80647967499631
11.1999999999999,2.81130404274148,2.81129115942641
11.2499999999999,2.81604391401819,2.81603248707948
11.2999999999999,2.82071356936693,2.82070344928421
11.3499999999999,2.82531281107895,2.82530386192402
11.3999999999999,2.82984146747751,2.82983356585879
11.4499999999999,2.83429939324245,2.83429242731687
11.4999999999999,2.83868646970576,2.83868033825513
11.5499999999999,2.84300260511801,2.84299721668577
11.5999999999999,2.84724773488464,2.84724300696961
11.6499999999999,2.85142182177199,2.85141768007577
11.6999999999999,2.85552485608271,2.85552123380806
11.7499999999999,2.85955685580011,2.859553692998
11.7999999999999,2.86351786670144,2.86351510966426
11.8499999999999,2.86740796244005,2.86740556313778
11.8999999999999,2.87122724459606,2.87122516015287
11.9499999999999,2.87497584269576,2.87497403490431
11.9999999999999,2.87865391419972,2.87865234907176
12.0499999999999,2.88226164445933,2.8822602918116
12.0999999999999,2.885799246642,2.88579807971644
12.1499999999999,2.8892669616248,2.88926595674143
12.1999999999999,2.8926650578564,2.8926641940968
12.2499999999999,2.89599383118756,2.89599309010647
12.2999999999999,2.89925360466995,2.89925297003315
12.3499999999999,2.90244472832362,2.9024441858699
12.3999999999999,2.9055675788731,2.90556711609886
12.4499999999999,2.9086225594529,2.90862216541702
12.4999999999999,2.91161009928208,2.91160976442996
12.5499999999999,2.91453065330899,2.91453036931371
12.5999999999999,2.91738470182612,2.91738446144542
12.6499999999999,2.92017275005564,2.92017254700344
12.6999999999999,2.92289532770633,2.92289515653735
12.7499999999999,2.92555298850206,2.92555284450899
12.7999999999999,2.92814630968258,2.92814618880458
12.8499999999999,2.93067589147737,2.93067579021875
12.8999999999999,2.93314235655284,2.933142271911
12.9499999999999,2.93554634943397,2.93554627883533
12.9999999999999,2.9378885359008,2.9378884771444
13.0499999999999,2.94016960236103,2.94016955356868
13.0999999999999,2.94239025519909,2.94239021477175
13.1499999999999,2.94455122010294,2.94455118668232
13.1999999999999,2.9466532413694,2.94665321380441
13.2499999999999,2.94869708118904,2.94869705850643
13.2999999999999,2.95068351891163,2.95068350029047
13.3499999999999,2.95261335029331,2.95261333504274
13.3999999999999,2.95448738672634,2.95448737426633
13.4499999999999,2.9563064544529,2.95630644429765
13.4999999999999,2.95807139376383,2.95807138550739
13.5499999999999,2.95978305818354,2.95978305148763
13.5999999999999,2.96144231364242,2.9614423082258
13.6499999999999,2.96305003763797,2.96305003326736
13.6999999999999,2.96460711838574,2.9646071148682
13.7499999999999,2.96611445396174,2.96611445113811
13.7999999999999,2.96757295143753,2.96757294917686
13.8499999999999,2.96898352600933,2.96898352420419
13.8999999999999,2.97034710012282,2.97034709868529
13.9499999999999,2.97166460259476,2.9716646014531
13.9999999999999,2.97293696773325,2.97293696682906
14.0499999999999,2.97416513445759,2.97416513374347
14.0999999999999,2.97535004541958,2.97535004485716
14.1499999999999,2.97649264612733,2.97649264568565
14.1999999999999,2.977593884073,2.97759388372714
14.2499999999999,2.97865470786598,2.97865470759596
14.2999999999999,2.97967606637276,2.97967606616254
14.3499999999999,2.98065890786474,2.98065890770161
14.3999999999999,2.98160417917613,2.98160417904991
14.4499999999999,2.98251282487245,2.98251282477507
14.4999999999999,2.98338578643206,2.98338578635716
14.5499999999999,2.98422400144158,2.98422400138416
14.5999999999999,2.98502840280684,2.98502840276296
14.6499999999999,2.98579991798059,2.98579991794715
14.6999999999999,2.98653946820789,2.98653946818251
14.7499999999999,2.98724796779064,2.98724796777142
14.7999999999999,2.98792632337155,2.98792632335704
14.8499999999999,2.98857543323898,2.98857543322809
14.8999999999999,2.98919618665359,2.98919618664544
14.9499999999999,2.9897894631975,2.98978946319139
14.9999999999999,2.9903561321475,2.99035613214296
15.0499999999999,2.99089705187363,2.99089705187028
15.0999999999999,2.99141306926385,2.99141306926137
15.1499999999999,2.99190501917616,2.99190501917433
15.1999999999999,2.99237372391889,2.99237372391753
15.2499999999999,2.9928199927594,2.99281999275842
15.2999999999999,2.99324462146152,2.9932446214608
15.3499999999999,2.99364839185156,2.99364839185103
15.4,2.99403207141288,2.9940320714125
15.45,2.99439641290931,2.99439641290904
15.5,2.99474215403761,2.99474215403743
15.55,2.99507001710977,2.99507001710965
15.6,2.99538070876602,2.99538070876591
15.65,2.99567491971915,2.99567491971907
15.7,2.99595332453071,2.99595332453066
15.75,2.99621658141863,2.99621658141861
15.8,2.99646533209591,2.99646533209588
15.85,2.99670020163869,2.99670020163868
15.9,2.996921798383,2.99692179838299
15.95,2.99713071384851,2.9971307138485
16,2.99732752268924,2.99732752268924
16.05,2.99751278267104,2.99751278267104
16.1,2.99768703467648,2.99768703467647
16.15,2.99785080273776,2.99785080273775
16.2,2.99800459409782,2.99800459409782
16.25,2.99814889929889,2.99814889929889
16.3,2.99828419229673,2.99828419229673
16.35,2.99841093059863,2.99841093059863
16.4,2.99852955542199,2.99852955542198
16.45,2.99864049187193,2.99864049187193
16.5,2.99874414913681,2.99874414913681
16.55,2.9988409207014,2.9988409207014
16.6,2.99893118457903,2.99893118457902
16.65,2.99901530356305,2.99901530356305
16.7,2.99909362549791,2.99909362549791
16.75,2.99916648356779,2.99916648356779
16.8,2.99923419660062,2.99923419660062
16.85,2.9992970693835,2.9992970693835
16.9,2.99935539298667,2.99935539298667
16.95,2.99940944509412,2.99940944509412
17,2.99945949034082,2.99945949034082
17.05,2.99950578065724,2.99950578065724
17.1,2.99954855562309,2.99954855562309
17.15,2.99958804283014,2.99958804283014
17.2,2.99962445825361,2.99962445825361
17.25,2.99965800662869,2.99965800662869
17.3,2.9996888818288,2.9996888818288
17.35,2.99971726724201,2.99971726724201
17.4,2.99974333614375,2.99974333614375
17.45,2.99976725206587,2.99976725206587
17.5,2.99978916916402,2.99978916916402
17.55,2.99980923258505,2.99980923258505
17.6,2.99982757883569,2.99982757883569
17.65,2.99984433615098,2.99984433615098
17.7,2.99985962485929,2.99985962485929
17.75,2.99987355774007,2.99987355774007
17.8,2.99988624037136,2.99988624037136
17.85,2.99989777146679,2.99989777146679
17.9,2.99990824320348,2.99990824320348
17.95,2.99991774154393,2.99991774154393
18,2.99992634655319,2.99992634655319
18.05,2.99993413271165,2.99993413271165
18.1,2.99994116922063,2.99994116922063
18.15,2.99994752029797,2.99994752029797
18.2,2.99995324546107,2.99995324546107
18.25,2.99995839979678,2.99995839979678
18.3,2.99996303421965,2.99996303421965
18.35,2.99996719572082,2.99996719572082
18.4,2.99997092760965,2.99997092760965
18.45,2.99997426974886,2.99997426974886
18.5,2.99997725878152,2.99997725878152
18.55,2.99997992834759,2.99997992834759
18.6,2.99998230928787,2.99998230928787
18.65,2.99998442983489,2.99998442983489
18.7,2.99998631579277,2.99998631579277
18.75,2.9999879907088,2.9999879907088
18.8,2.99998947603841,2.99998947603841
18.85,2.99999079130385,2.99999079130385
18.9,2.9999919542444,2.9999919542444
18.95,2.99999298095652,2.99999298095652
19,2.99999388602326,2.99999388602326
19.05,2.99999468263431,2.99999468263431
19.1,2.99999538269838,2.99999538269838
19.15,2.99999599694951,2.99999599694951
19.2,2.99999653504776,2.99999653504776
19.25,2.99999700567395,2.99999700567395
19.3,2.99999741661756,2.99999741661756
19.35,2.9999977748572,2.9999977748572
19.4,2.99999808663416,2.99999808663416
19.45,2.99999835751916,2.99999835751916
19.5,2.99999859247497,2.99999859247497
19.55,2.999998795915,2.999998795915
19.6,2.99999897175823,2.99999897175823
19.65,2.9999991234796,2.9999991234796
19.7,2.9999992541552,2.9999992541552
19.75,2.99999936650235,2.99999936650235
19.8,2.99999946291623,2.99999946291623
19.85,2.99999954550379,2.99999954550379
19.9,2.99999961611522,2.99999961611522
19.95,2.99999967637274,2.99999967637274
20,2.99999972769619,2.99999972769619
20.05,2.9999997713259,2.9999997713259
20.1,2.99999980834309,2.99999980834309
20.15,2.99999983968816,2.99999983968816
20.2,2.99999986617723,2.99999986617723
20.25,2.99999988851703,2.99999988851703
20.3,2.99999990731866,2.99999990731866
20.35,2.99999992310971,2.99999992310971
20.4,2.99999993634469,2.99999993634469
20.45,2.99999994741409,2.99999994741409
20.5,2.99999995665244,2.99999995665244
20.55,2.9999999643458,2.9999999643458
20.6,2.99999997073837,2.99999997073837
20.65,2.99999997603831,2.99999997603831
20.7,2.99999998042259,2.99999998042259
20.75,2.99999998404126,2.99999998404126
20.8,2.99999998702114,2.99999998702114
20.85,2.9999999894693,2.9999999894693
20.9,2.99999999147587,2.99999999147587
20.95,2.99999999311658,2.99999999311658
21,2.9999999944549,2.9999999944549
21.05,2.99999999554392,2.99999999554392
21.1,2.99999999642798,2.99999999642798
21.15,2.99999999714383,2.99999999714383
21.2,2.99999999772201,2.99999999772201
21.25,2.99999999818775,2.99999999818775
21.3,2.99999999856202,2.99999999856202
21.35,2.99999999886197,2.99999999886197
21.4,2.99999999910177,2.99999999910177
21.45,2.99999999929293,2.99999999929293
21.5,2.99999999944492,2.99999999944492
21.55,2.99999999956544,2.99999999956544
21.6,2.99999999966072,2.99999999966072
21.65,2.99999999973586,2.99999999973586
21.7,2.99999999979494,2.99999999979494
21.75,2.99999999984125,2.99999999984125
21.8,2.99999999987749,2.99999999987749
21.85,2.99999999990572,2.99999999990572
21.9,2.99999999992766,2.99999999992766
21.95,2.99999999994466,2.99999999994466
22,2.99999999995779,2.99999999995779
22.05,2.99999999996791,2.99999999996791
22.1,2.99999999997568,2.99999999997568
22.15,2.99999999998163,2.99999999998163
22.2,2.99999999998617,2.99999999998617
22.25,2.99999999998961,2.99999999998961
22.3,2.99999999999222,2.99999999999222
22.35,2.9999999999942,2.9999999999942
22.4,2.99999999999569,2.99999999999569
22.45,2.99999999999681,2.99999999999681
22.5,2.99999999999764,2.99999999999764
22.5500000000001,2.99999999999827,2.99999999999827
22.6000000000001,2.99999999999873,2.99999999999873
22.6500000000001,2.99999999999907,2.99999999999907
22.7000000000001,2.99999999999932,2.99999999999932
22.7500000000001,2.99999999999951,2.99999999999951
22.8000000000001,2.99999999999965,2.99999999999965
22.8500000000001,2.99999999999974,2.99999999999974
22.9000000000001,2.99999999999981,2.99999999999981
22.9500000000001,2.99999999999987,2.99999999999987
23.0000000000001,2.99999999999991,2.99999999999991
23.0500000000001,2.99999999999993,2.99999999999993
23.1000000000001,2.99999999999995,2.99999999999995
23.1500000000001,2.99999999999996,2.99999999999996
23.2000000000001,2.99999999999998,2.99999999999998
23.2500000000001,2.99999999999998,2.99999999999998
23.3000000000001,2.99999999999998,2.99999999999998
23.3500000000001,2.99999999999999,2.99999999999999
23.4000000000001,2.99999999999999,2.99999999999999
23.4500000000001,2.99999999999999,2.99999999999999
23.5000000000001,2.99999999999999,2.99999999999999
23.5500000000001,2.99999999999999,2.99999999999999
23.6000000000001,2.99999999999999,2.99999999999999
23.6500000000001,2.99999999999999,2.99999999999999
23.7000000000001,2.99999999999999,2.99999999999999
23.7500000000001,2.99999999999999,2.99999999999999
23.8000000000001,2.99999999999999,2.99999999999999
23.8500000000001,2.99999999999999,2.99999999999999
23.9000000000001,2.99999999999999,2.99999999999999
23.9500000000001,2.99999999999999,2.99999999999999
24.0000000000001,2.99999999999999,2.99999999999999
24.0500000000001,2.99999999999999,2.99999999999999
24.1000000000001,2.99999999999999,2.99999999999999
24.1500000000001,2.99999999999999,2.99999999999999
24.2000000000001,2.99999999999999,2.99999999999999
24.2500000000001,2.99999999999999,2.99999999999999
24.3000000000001,2.99999999999999,2.99999999999999
24.3500000000001,2.99999999999999,2.99999999999999
24.4000000000001,2.99999999999999,2.99999999999999
24.4500000000001,2.99999999999999,2.99999999999999
24.5000000000001,2.99999999999999,2.99999999999999
24.5500000000001,2.99999999999999,2.99999999999999
24.6000000000001,2.99999999999999,2.99999999999999
24.6500000000001,2.99999999999999,2.99999999999999
24.7000000000001,2.99999999999999,2.99999999999999
24.7500000000001,2.99999999999999,2.99999999999999
24.8000000000001,2.99999999999999,2.99999999999999
24.8500000000001,2.99999999999999,2.99999999999999
24.9000000000001,2.99999999999999,2.99999999999999
24.9500000000001,2.99999999999999,2.99999999999999
25.0000000000001,2.99999999999999,2.99999999999999
25.0500000000001,2.99999999999999,2.99999999999999
25.1000000000001,2.99999999999999,2.99999999999999
25.1500000000001,2.99999999999999,2.99999999999999
25.2000000000001,2.99999999999999,2.99999999999999
25.2500000000001,2.99999999999999,2.99999999999999
25.3000000000001,2.99999999999999,2.99999999999999
25.3500000000001,2.99999999999999,2.99999999999999
25.4000000000001,2.99999999999999,2.99999999999999
25.4500000000001,2.99999999999999,2.99999999999999
25.5000000000001,2.99999999999999,2.99999999999999
25.5500000000001,2.99999999999999,2.99999999999999
25.6000000000001,2.99999999999999,2.99999999999999
25.6500000000001,2.99999999999999,2.99999999999999
25.7000000000001,2.99999999999999,2.99999999999999
25.7500000000001,2.99999999999999,2.99999999999999
25.8000000000001,2.99999999999999,2.99999999999999
25.8500000000001,2.99999999999999,2.99999999999999
25.9000000000001,2.99999999999999,2.99999999999999
25.9500000000001,2.99999999999999,2.99999999999999
26.0000000000001,2.99999999999999,2.99999999999999
26.0500000000001,2.99999999999999,2.99999999999999
26.1000000000001,2.99999999999999,2.99999999999999
26.1500000000001,2.99999999999999,2.99999999999999
26.2000000000001,2.99999999999999,2.99999999999999
26.2500000000001,2.99999999999999,2.99999999999999
26.3000000000001,2.99999999999999,2.99999999999999
26.3500000000001,2.99999999999999,2.99999999999999
26.4000000000001,2.99999999999999,2.99999999999999
26.4500000000001,2.99999999999999,2.99999999999999
26.5000000000001,2.99999999999999,2.99999999999999
26.5500000000001,2.99999999999999,2.99999999999999
26.6000000000001,2.99999999999999,2.99999999999999
26.6500000000001,2.99999999999999,2.99999999999999
26.7000000000001,2.99999999999999,2.99999999999999
26.7500000000001,2.99999999999999,2.99999999999999
26.8000000000001,2.99999999999999,2.99999999999999
26.8500000000001,2.99999999999999,2.99999999999999
26.9000000000001,2.99999999999999,2.99999999999999
26.9500000000001,2.99999999999999,2.99999999999999
27.0000000000001,2.99999999999999,2.99999999999999
27.0500000000001,2.99999999999999,2.99999999999999
27.1000000000001,2.99999999999999,2.99999999999999
27.1500000000001,2.99999999999999,2.99999999999999
27.2000000000001,2.99999999999999,2.99999999999999
27.2500000000001,2.99999999999999,2.99999999999999
27.3000000000001,2.99999999999999,2.99999999999999
27.3500000000001,2.99999999999999,2.99999999999999
27.4000000000001,2.99999999999999,2.99999999999999
27.4500000000001,2.99999999999999,2.99999999999999
27.5000000000001,2.99999999999999,2.99999999999999
27.5500000000001,2.99999999999999,2.99999999999999
27.6000000000001,2.99999999999999,2.99999999999999
27.6500000000001,2.99999999999999,2.99999999999999
27.7000000000001,2.99999999999999,2.99999999999999
27.7500000000001,2.99999999999999,2.99999999999999
27.8000000000001,2.99999999999999,2.99999999999999
27.8500000000001,2.99999999999999,2.99999999999999
27.9000000000001,2.99999999999999,2.99999999999999
27.9500000000001,2.99999999999999,2.99999999999999
28.0000000000001,2.99999999999999,2.99999999999999
28.0500000000001,2.99999999999999,2.99999999999999
28.1000000000001,2.99999999999999,2.99999999999999
28.1500000000001,2.99999999999999,2.99999999999999
28.2000000000001,2.99999999999999,2.99999999999999
28.2500000000001,2.99999999999999,2.99999999999999
28.3000000000001,2.99999999999999,2.99999999999999
28.3500000000001,2.99999999999999,2.99999999999999
28.4000000000001,2.99999999999999,2.99999999999999
28.4500000000001,2.99999999999999,2.99999999999999
28.5000000000001,2.99999999999999,2.99999999999999
28.5500000000001,2.99999999999999,2.99999999999999
28.6000000000001,2.99999999999999,2.99999999999999
28.6500000000001,2.99999999999999,2.99999999999999
28.7000000000001,2.99999999999999,2.99999999999999
28.7500000000001,2.99999999999999,2.99999999999999
28.8000000000001,2.99999999999999,2.99999999999999
28.8500000000001,2.99999999999999,2.99999999999999
28.9000000000001,2.99999999999999,2.99999999999999
28.9500000000001,2.99999999999999,2.99999999999999
29.0000000000001,2.99999999999999,2.99999999999999
29.0500000000001,2.99999999999999,2.99999999999999
29.1000000000001,2.99999999999999,2.99999999999999
29.1500000000001,2.99999999999999,2.99999999999999
29.2000000000001,2.99999999999999,2.99999999999999
29.2500000000001,2.99999999999999,2.99999999999999
29.3000000000001,2.99999999999999,2.99999999999999
29.3500000000001,2.99999999999999,2.99999999999999
29.4000000000001,2.99999999999999,2.99999999999999
29.4500000000001,2.99999999999999,2.99999999999999
29.5000000000001,2.99999999999999,2.99999999999999
29.5500000000001,2.99999999999999,2.99999999999999
29.6000000000002,2.99999999999999,2.99999999999999
29.6500000000002,2.99999999999999,2.99999999999999
29.7000000000002,2.99999999999999,2.99999999999999
29.7500000000002,2.99999999999999,2.99999999999999
29.8000000000002,2.99999999999999,2.99999999999999
29.8500000000002,2.99999999999999,2.99999999999999
29.9000000000002,2.99999999999999,2.99999999999999
29.9500000000002,2.99999999999999,2.99999999999999
30.0000000000002,2.99999999999999,2.99999999999999
30.0500000000002,2.99999999999999,2.99999999999999
30.1000000000002,2.99999999999999,2.99999999999999
30.1500000000002,2.99999999999999,2.99999999999999
30.2000000000002,2.99999999999999,2.99999999999999
30.2500000000002,2.99999999999999,2.99999999999999
30.3000000000002,2.99999999999999,2.99999999999999
30.3500000000002,2.99999999999999,2.99999999999999
30.4000000000002,2.99999999999999,2.99999999999999
30.4500000000002,2.99999999999999,2.99999999999999
30.5000000000002,2.99999999999999,2.99999999999999
30.5500000000002,2.99999999999999,2.99999999999999
30.6000000000002,2.99999999999999,2.99999999999999
30.6500000000002,2.99999999999999,2.99999999999999
30.7000000000002,2.99999999999999,2.99999999999999
30.7500000000002,2.99999999999999,2.99999999999999
30.8000000000002,2.99999999999999,2.99999999999999
30.8500000000002,2.99999999999999,2.99999999999999
30.9000000000002,2.99999999999999,2.99999999999999
30.9500000000002,2.99999999999999,2.99999999999999
31.0000000000002,2.99999999999999,2.99999999999999
31.0500000000002,2.99999999999999,2.99999999999999
31.1000000000002,2.99999999999999,2.99999999999999
31.1500000000002,2.99999999999999,2.99999999999999
31.2000000000002,2.99999999999999,2.99999999999999
31.2500000000002,2.99999999999999,2.99999999999999
31.3000000000002,2.99999999999999,2.99999999999999
31.3500000000002,2.99999999999999,2.99999999999999
31.4000000000002,2.99999999999999,2.99999999999999
31.4500000000002,2.99999999999999,2.99999999999999
31.5000000000002,2.99999999999999,2.99999999999999
31.5500000000002,2.99999999999999,2.99999999999999
31.6000000000002,2.99999999999999,2.99999999999999
31.6500000000002,2.99999999999999,2.99999999999999
31.7000000000002,2.99999999999999,2.99999999999999
31.7500000000002,2.99999999999999,2.99999999999999
31.8000000000002,2.99999999999999,2.99999999999999
31.8500000000002,2.99999999999999,2.99999999999999
31.9000000000002,2.99999999999999,2.99999999999999
31.9500000000002,2.99999999999999,2.99999999999999
32.0000000000002,2.99999999999999,2.99999999999999
32.0500000000002,2.99999999999999,2.99999999999999
32.1000000000002,2.99999999999999,2.99999999999999
32.1500000000002,2.99999999999999,2.99999999999999
32.2000000000002,2.99999999999999,2.99999999999999
32.2500000000002,2.99999999999999,2.99999999999999
32.3000000000002,2.99999999999999,2.99999999999999
32.3500000000002,2.99999999999999,2.99999999999999
32.4000000000002,2.99999999999999,2.99999999999999
32.4500000000002,2.99999999999999,2.99999999999999
32.5000000000002,2.99999999999999,2.99999999999999
32.5500000000002,2.99999999999999,2.99999999999999
32.6000000000002,2.99999999999999,2.99999999999999
32.6500000000001,2.99999999999999,2.99999999999999
32.7000000000001,2.99999999999999,2.99999999999999
32.7500000000001,2.99999999999999,2.99999999999999
32.8000000000001,2.99999999999999,2.99999999999999
32.8500000000001,2.99999999999999,2.99999999999999
32.9000000000001,2.99999999999999,2.99999999999999
32.9500000000001,2.99999999999999,2.99999999999999
33.0000000000001,2.99999999999999,2.99999999999999
33.0500000000001,2.99999999999999,2.99999999999999
33.1000000000001,2.99999999999999,2.99999999999999
33.1500000000001,2.99999999999999,2.99999999999999
33.2000000000001,2.99999999999999,2.99999999999999
33.2500000000001,2.99999999999999,2.99999999999999
33.3000000000001,2.99999999999999,2.99999999999999
33.3500000000001,2.99999999999999,2.99999999999999
33.4000000000001,2.99999999999999,2.99999999999999
33.4500000000001,2.99999999999999,2.99999999999999
33.5000000000001,2.99999999999999,2.99999999999999
33.5500000000001,2.99999999999999,2.99999999999999
33.6000000000001,2.99999999999999,2.99999999999999
33.6500000000001,2.99999999999999,2.99999999999999
33.7000000000001,2.99999999999999,2.99999999999999
33.7500000000001,2.99999999999999,2.99999999999999
33.8000000000001,2.99999999999999,2.99999999999999
33.8500000000001,2.99999999999999,2.99999999999999
33.9000000000001,2.99999999999999,2.99999999999999
33.9500000000001,2.99999999999999,2.99999999999999
34.0000000000001,2.99999999999999,2.99999999999999
34.0500000000001,2.99999999999999,2.99999999999999
34.1000000000001,2.99999999999999,2.99999999999999
34.1500000000001,2.99999999999999,2.99999999999999
34.2000000000001,2.99999999999999,2.99999999999999
34.2500000000001,2.99999999999999,2.99999999999999
34.3000000000001,2.99999999999999,2.99999999999999
34.3500000000001,2.99999999999999,2.99999999999999
34.4,2.99999999999999,2.99999999999999
34.45,2.99999999999999,2.99999999999999
34.5,2.99999999999999,2.99999999999999
34.55,2.99999999999999,2.99999999999999
34.6,2.99999999999999,2.99999999999999
34.65,2.99999999999999,2.99999999999999
34.7,2.99999999999999,2.99999999999999
34.75,2.99999999999999,2.99999999999999
34.8,2.99999999999999,2.99999999999999
34.85,2.99999999999999,2.99999999999999
34.9,2.99999999999999,2.99999999999999
34.95,2.99999999999999,2.99999999999999
35,2.99999999999999,2.99999999999999
35.05,2.99999999999999,2.99999999999999
35.1,2.99999999999999,2.99999999999999
35.15,2.99999999999999,2.99999999999999
35.2,2.99999999999999,2.99999999999999
35.25,2.99999999999999,2.99999999999999
35.3,2.99999999999999,2.99999999999999
35.35,2.99999999999999,2.99999999999999
35.4,2.99999999999999,2.99999999999999
35.45,2.99999999999999,2.99999999999999
35.5,2.99999999999999,2.99999999999999
35.55,2.99999999999999,2.99999999999999
35.6,2.99999999999999,2.99999999999999
35.65,2.99999999999999,2.99999999999999
35.7,2.99999999999999,2.99999999999999
35.75,2.99999999999999,2.99999999999999
35.8,2.99999999999999,2.99999999999999
35.85,2.99999999999999,2.99999999999999
35.9,2.99999999999999,2.99999999999999
35.95,2.99999999999999,2.99999999999999
36,2.99999999999999,2.99999999999999
36.05,2.99999999999999,2.99999999999999
36.1,2.99999999999999,2.99999999999999
36.1499999999999,2.99999999999999,2.99999999999999
36.1999999999999,2.99999999999999,2.99999999999999
36.2499999999999,2.99999999999999,2.99999999999999
36.2999999999999,2.99999999999999,2.99999999999999
36.3499999999999,2.99999999999999,2.99999999999999
36.3999999999999,2.99999999999999,2.99999999999999
36.4499999999999,2.99999999999999,2.99999999999999
36.4999999999999,2.99999999999999,2.99999999999999
36.5499999999999,2.99999999999999,2.99999999999999
36.5999999999999,2.99999999999999,2.99999999999999
36.6499999999999,2.99999999999999,2.99999999999999
36.6999999999999,2.99999999999999,2.99999999999999
36.7499999999999,2.99999999999999,2.99999999999999
36.7999999999999,2.99999999999999,2.99999999999999
36.8499999999999,2.99999999999999,2.99999999999999
36.8999999999999,2.99999999999999,2.99999999999999
36.9499999999999,2.99999999999999,2.99999999999999
36.9999999999999,2.99999999999999,2.99999999999999
37.0499999999999,2.99999999999999,2.99999999999999
37.0999999999999,2.99999999999999,2.99999999999999
37.1499999999999,2.99999999999999,2.99999999999999
37.1999999999999,2.99999999999999,2.99999999999999
37.2499999999999,2.99999999999999,2.99999999999999
37.2999999999999,2.99999999999999,2.99999999999999
37.3499999999999,2.99999999999999,2.99999999999999
37.3999999999999,2.99999999999999,2.99999999999999
37.4499999999999,2.99999999999999,2.99999999999999
37.4999999999999,2.99999999999999,2.99999999999999
37.5499999999999,2.99999999999999,2.99999999999999
37.5999999999999,2.99999999999999,2.99999999999999
37.6499999999999,2.99999999999999,2.99999999999999
37.6999999999999,2.99999999999999,2.99999999999999
37.7499999999999,2.99999999999999,2.99999999999999
37.7999999999999,2.99999999999999,2.99999999999999
37.8499999999999,2.99999999999999,2.99999999999999
37.8999999999998,2.99999999999999,2.99999999999999
37.9499999999998,2.99999999999999,2.99999999999999
37.9999999999998,2.99999999999999,2.99999999999999
38.0499999999998,2.99999999999999,2.99999999999999
38.0999999999998,2.99999999999999,2.99999999999999
38.1499999999998,2.99999999999999,2.99999999999999
38.1999999999998,2.99999999999999,2.99999999999999
38.2499999999998,2.99999999999999,2.99999999999999
38.2999999999998,2.99999999999999,2.99999999999999
38.3499999999998,2.99999999999999,2.99999999999999
38.3999999999998,2.99999999999999,2.99999999999999
38.4499999999998,2.99999999999999,2.99999999999999
38.4999999999998,2.99999999999999,2.99999999999999
38.5499999999998,2.99999999999999,2.99999999999999
38.5999999999998,2.99999999999999,2.99999999999999
38.6499999999998,2.99999999999999,2.99999999999999
38.6999999999998,2.99999999999999,2.99999999999999
38.7499999999998,2.99999999999999,2.99999999999999
38.7999999999998,2.99999999999999,2.99999999999999
38.8499999999998,2.99999999999999,2.99999999999999
38.8999999999998,2.99999999999999,2.99999999999999
38.9499999999998,2.99999999999999,2.99999999999999
38.9999999999998,2.99999999999999,2.99999999999999
39.0499999999998,2.99999999999999,2.99999999999999
39.0999999999998,2.99999999999999,2.99999999999999
39.1499999999998,2.99999999999999,2.99999999999999
39.1999999999998,2.99999999999999,2.99999999999999
39.2499999999998,2.99999999999999,2.99999999999999
39.2999999999998,2.99999999999999,2.99999999999999
39.3499999999998,2.99999999999999,2.99999999999999
39.3999999999998,2.99999999999999,2.99999999999999
39.4499999999998,2.99999999999999,2.99999999999999
39.4999999999998,2.99999999999999,2.99999999999999
39.5499999999998,2.99999999999999,2.99999999999999
39.5999999999998,2.99999999999999,2.99999999999999
39.6499999999997,2.99999999999999,2.99999999999999
39.6999999999997,2.99999999999999,2.99999999999999
39.7499999999997,2.99999999999999,2.99999999999999
39.7999999999997,2.99999999999999,2.99999999999999
39.8499999999997,2.99999999999999,2.99999999999999
39.8999999999997,2.99999999999999,2.99999999999999
39.9499999999997,2.99999999999999,2.99999999999999
39.9999999999997,2.99999999999999,2.99999999999999
40.0499999999997,2.99999999999999,2.99999999999999
40.0999999999997,2.99999999999999,2.99999999999999
40.1499999999997,2.99999999999999,2.99999999999999
40.1999999999997,2.99999999999999,2.99999999999999
40.2499999999997,2.99999999999999,2.99999999999999
40.2999999999997,2.99999999999999,2.99999999999999
40.3499999999997,2.99999999999999,2.99999999999999
40.3999999999997,2.99999999999999,2.99999999999999
40.4499999999997,2.99999999999999,2.99999999999999
40.4999999999997,2.99999999999999,2.99999999999999
40.5499999999997,2.99999999999999,2.99999999999999
40.5999999999997,2.99999999999999,2.99999999999999
40.6499999999997,2.99999999999999,2.99999999999999
40.6999999999997,2.99999999999999,2.99999999999999
40.7499999999997,2.99999999999999,2.99999999999999
40.7999999999997,2.99999999999999,2.99999999999999
40.8499999999997,2.99999999999999,2.99999999999999
40.8999999999997,2.99999999999999,2.99999999999999
40.9499999999997,2.99999999999999,2.99999999999999
40.9999999999997,2.99999999999999,2.99999999999999
41.0499999999997,2.99999999999999,2.99999999999999
41.0999999999997,2.99999999999999,2.99999999999999
41.1499999999997,2.99999999999999,2.99999999999999
41.1999999999997,2.99999999999999,2.99999999999999
41.2499999999997,2.99999999999999,2.99999999999999
41.2999999999997,2.99999999999999,2.99999999999999
41.3499999999997,2.99999999999999,2.99999999999999
41.3999999999997,2.99999999999999,2.99999999999999
41.4499999999996,2.99999999999999,2.99999999999999
41.4999999999996,2.99999999999999,2.99999999999999
41.5499999999996,2.99999999999999,2.99999999999999
41.5999999999996,2.99999999999999,2.99999999999999
41.6499999999996,2.99999999999999,2.99999999999999
41.6999999999996,2.99999999999999,2.99999999999999
41.7499999999996,2.99999999999999,2.99999999999999
41.7999999999996,2.99999999999999,2.99999999999999
41.8499999999996,2.99999999999999,2.99999999999999
41.8999999999996,2.99999999999999,2.99999999999999
41.9499999999996,2.99999999999999,2.99999999999999
41.9999999999996,2.99999999999999,2.99999999999999
42.0499999999996,2.99999999999999,2.99999999999999
42.0999999999996,2.99999999999999,2.99999999999999
42.1499999999996,2.99999999999999,2.99999999999999
42.1999999999996,2.99999999999999,2.99999999999999
42.2499999999996,2.99999999999999,2.99999999999999
42.2999999999996,2.99999999999999,2.99999999999999
42.3499999999996,2.99999999999999,2.99999999999999
42.3999999999996,2.99999999999999,2.99999999999999
42.4499999999996,2.99999999999999,2.99999999999999
42.4999999999996,2.99999999999999,2.99999999999999
42.5499999999996,2.99999999999999,2.99999999999999
42.5999999999996,2.99999999999999,2.99999999999999
42.6499999999996,2.99999999999999,2.99999999999999
42.6999999999996,2.99999999999999,2.99999999999999
42.7499999999996,2.99999999999999,2.99999999999999
42.7999999999996,2.99999999999999,2.99999999999999
42.8499999999996,2.99999999999999,2.99999999999999
42.8999999999996,2.99999999999999,2.99999999999999
42.9499999999996,2.99999999999999,2.99999999999999
42.9999999999996,2.99999999999999,2.99999999999999
43.0499999999996,2.99999999999999,2.99999999999999
43.0999999999996,2.99999999999999,2.99999999999999
43.1499999999996,2.99999999999999,2.99999999999999
43.1999999999995,2.99999999999999,2.99999999999999
43.2499999999995,2.99999999999999,2.99999999999999
43.2999999999995,2.99999999999999,2.99999999999999
43.3499999999995,2.99999999999999,2.99999999999999
43.3999999999995,2.99999999999999,2.99999999999999
43.4499999999995,2.99999999999999,2.99999999999999
43.4999999999995,2.99999999999999,2.99999999999999
43.5499999999995,2.99999999999999,2.99999999999999
43.5999999999995,2.99999999999999,2.99999999999999
43.6499999999995,2.99999999999999,2.99999999999999
43.6999999999995,2.99999999999999,2.99999999999999
43.7499999999995,2.99999999999999,2.99999999999999
43.7999999999995,2.99999999999999,2.99999999999999
43.8499999999995,2.99999999999999,2.99999999999999
43.8999999999995,2.99999999999999,2.99999999999999
43.9499999999995,2.99999999999999,2.99999999999999
43.9999999999995,2.99999999999999,2.99999999999999
44.0499999999995,2.99999999999999,2.99999999999999
44.0999999999995,2.99999999999999,2.99999999999999
44.1499999999995,2.99999999999999,2.99999999999999
44.1999999999995,2.99999999999999,2.99999999999999
44.2499999999995,2.99999999999999,2.99999999999999
44.2999999999995,2.99999999999999,2.99999999999999
44.3499999999995,2.99999999999999,2.99999999999999
44.3999999999995,2.99999999999999,2.99999999999999
44.4499999999995,2.99999999999999,2.99999999999999
44.4999999999995,2.99999999999999,2.99999999999999
44.5499999999995,2.99999999999999,2.99999999999999
44.5999999999995,2.99999999999999,2.99999999999999
44.6499999999995,2.99999999999999,2.99999999999999
44.6999999999995,2.99999999999999,2.99999999999999
44.7499999999995,2.99999999999999,2.99999999999999
44.7999999999995,2.99999999999999,2.99999999999999
44.8499999999995,2.99999999999999,2.99999999999999
44.8999999999995,2.99999999999999,2.99999999999999
44.9499999999994,2.99999999999999,2.99999999999999
44.9999999999994,2.99999999999999,2.99999999999999
45.0499999999994,2.99999999999999,2.99999999999999
45.0999999999994,2.99999999999999,2.99999999999999
45.1499999999994,2.99999999999999,2.99999999999999
45.1999999999994,2.99999999999999,2.99999999999999
45.2499999999994,2.99999999999999,2.99999999999999
45.2999999999994,2.99999999999999,2.99999999999999
45.3499999999994,2.99999999999999,2.99999999999999
45.3999999999994,2.99999999999999,2.99999999999999
45.4499999999994,2.99999999999999,2.99999999999999
45.4999999999994,2.99999999999999,2.99999999999999
45.5499999999994,2.99999999999999,2.99999999999999
45.5999999999994,2.99999999999999,2.99999999999999
45.6499999999994,2.99999999999999,2.99999999999999
45.6999999999994,2.99999999999999,2.99999999999999
45.7499999999994,2.99999999999999,2.99999999999999
45.7999999999994,2.99999999999999,2.99999999999999
45.8499999999994,2.99999999999999,2.99999999999999
45.8999999999994,2.99999999999999,2.99999999999999
45.9499999999994,2.99999999999999,2.99999999999999
45.9999999999994,2.99999999999999,2.99999999999999
46.0499999999994,2.99999999999999,2.99999999999999
46.0999999999994,2.99999999999999,2.99999999999999
46.1499999999994,2.99999999999999,2.99999999999999
46.1999999999994,2.99999999999999,2.99999999999999
46.2499999999994,2.99999999999999,2.99999999999999
46.2999999999994,2.99999999999999,2.99999999999999
46.3499999999994,2.99999999999999,2.99999999999999
46.3999999999994,2.99999999999999,2.99999999999999
46.4499999999994,2.99999999999999,2.99999999999999
46.4999999999994,2.99999999999999,2.99999999999999
46.5499999999994,2.99999999999999,2.99999999999999
46.5999999999994,2.99999999999999,2.99999999999999
46.6499999999994,2.99999999999999,2.99999999999999
46.6999999999993,2.99999999999999,2.99999999999999
46.7499999999993,2.99999999999999,2.99999999999999
46.7999999999993,2.99999999999999,2.99999999999999
46.8499999999993,2.99999999999999,2.99999999999999
46.8999999999993,2.99999999999999,2.99999999999999
46.9499999999993,2.99999999999999,2.99999999999999
46.9999999999993,2.99999999999999,2.99999999999999
47.0499999999993,2.99999999999999,2.99999999999999
47.0999999999993,2.99999999999999,2.99999999999999
47.1499999999993,2.99999999999999,2.99999999999999
47.1999999999993,2.99999999999999,2.99999999999999
47.2499999999993,2.99999999999999,2.99999999999999
47.2999999999993,2.99999999999999,2.99999999999999
47.3499999999993,2.99999999999999,2.99999999999999
47.3999999999993,2.99999999999999,2.99999999999999
47.4499999999993,2.99999999999999,2.99999999999999
47.4999999999993,2.99999999999999,2.99999999999999
47.5499999999993,2.99999999999999,2.99999999999999
47.5999999999993,2.99999999999999,2.99999999999999
47.6499999999993,2.99999999999999,2.99999999999999
47.6999999999993,2.99999999999999,2.99999999999999
47.7499999999993,2.99999999999999,2.99999999999999
47.7999999999993,2.99999999999999,2.99999999999999
47.8499999999993,2.99999999999999,2.99999999999999
47.8999999999993,2.99999999999999,2.99999999999999
47.9499999999993,2.99999999999999,2.99999999999999
47.9999999999993,2.99999999999999,2.99999999999999
48.0499999999993,2.99999999999999,2.99999999999999
48.0999999999993,2.99999999999999,2.99999999999999
48.1499999999993,2.99999999999999,2.99999999999999
48.1999999999993,2.99999999999999,2.99999999999999
48.2499999999993,2.99999999999999,2.99999999999999
48.2999999999993,2.99999999999999,2.99999999999999
48.3499999999993,2.99999999999999,2.99999999999999
48.3999999999993,2.99999999999999,2.99999999999999
48.4499999999992,2.99999999999999,2.99999999999999
48.4999999999992,2.99999999999999,2.99999999999999
48.5499999999992,2.99999999999999,2.99999999999999
48.5999999999992,2.99999999999999,2.99999999999999
48.6499999999992,2.99999999999999,2.99999999999999
48.6999999999992,2.99999999999999,2.99999999999999
48.7499999999992,2.99999999999999,2.99999999999999
48.7999999999992,2.99999999999999,2.99999999999999
48.8499999999992,2.99999999999999,2.99999999999999
48.8999999999992,2.99999999999999,2.99999999999999
48.9499999999992,2.99999999999999,2.99999999999999
48.9999999999992,2.99999999999999,2.99999999999999
49.0499999999992,2.99999999999999,2.99999999999999
49.0999999999992,2.99999999999999,2.99999999999999
49.1499999999992,2.99999999999999,2.99999999999999
49.1999999999992,2.99999999999999,2.99999999999999
49.2499999999992,2.99999999999999,2.99999999999999
49.2999999999992,2.99999999999999,2.99999999999999
49.3499999999992,2.99999999999999,2.99999999999999
49.3999999999992,2.99999999999999,2.99999999999999
49.4499999999992,2.99999999999999,2.99999999999999
49.4999999999992,2.99999999999999,2.99999999999999
49.5499999999992,2.99999999999999,2.99999999999999
49.5999999999992,2.99999999999999,2.99999999999999
49.6499999999992,2.99999999999999,2.99999999999999
49.6999999999992,2.99999999999999,2.99999999999999
49.7499999999992,2.99999999999999,2.99999999999999
49.7999999999992,2.99999999999999,2.99999999999999
49.8499999999992,2.99999999999999,2.99999999999999
49.8999999999992,2.99999999999999,2.99999999999999
49.9499999999992,2.99999999999999,2.99999999999999
49.9999999999992,2.99999999999999,2.99999999999999


==> data/info8psk_th.csv <==
snr,gmi,mi
4.5,1.74311180343927,1.7689662336101
4.55,1.75394024238282,1.77958539420559
4.6,1.76121523783813,1.78885262638031
4.65,1.77224035548475,1.79764054508137
4.7,1.78206401797788,1.80583000330173
4.75,1.79076135260188,1.81587281267415
4.8,1.80112154082768,1.8259140705703
4.85,1.81235623122103,1.83449206069892
4.9,1.82147745331095,1.84384040967412
4.95,1.83308800623256,1.85372994666724
5,1.84053451549106,1.86049195944821
5.05,1.84875870065656,1.87007012821562
5.1,1.86344761123889,1.88241232841191
5.15,1.86916750424283,1.88996195498113
5.2,1.87855855290232,1.89811346877237
5.25,1.88847796135091,1.90753957851334
5.3,1.90060250020094,1.91777523540198
5.35,1.90695183834842,1.92642667667937
5.4,1.91617835850209,1.93487653838567
5.45,1.92633428964634,1.94364532755038
5.5,1.9363428587493,1.95225638215375
5.55,1.94672110221791,1.96284242440252
5.6,1.9559010220094,1.97097875117026
5.65,1.96453325980319,1.97918136326772
5.7,1.97393631534649,1.98863041367463
5.75,1.98202759052715,1.99746884859648
5.8,1.99454520705184,2.00845779667816
5.85,2.00134706218612,2.01503448731016
5.9,2.01203577418081,2.02512018514718
5.95,2.0205722453942,2.03401811594775
6,2.03000348398543,2.04244436977273
6.05,2.03918718777772,2.05133460542991
6.1,2.04734050900731,2.05922630075927
6.15,2.05803373760364,2.06933924615322
6.2,2.06865721473023,2.0798687323477
6.25,2.07764674808254,2.08783995417997
6.3,2.0848372614421,2.09545385190901
6.35,2.09479133223066,2.10491361082422
6.4,2.10373914943695,2.11247435476775
6.45,2.11388898952592,2.12263425712698
6.5,2.1207117246489,2.13100881075951
6.55,2.1327535729958,2.14062165074466
6.6,2.13912408285725,2.14796456502166
6.65,2.14614732258005,2.15574431112873
6.7,2.15886613605931,2.16673843239467
6.75,2.16723487959846,2.17529141393441
6.8,2.17649654875937,2.183953002701
6.85,2.18450543838339,2.19231211755021
6.9,2.19220515526969,2.19995852453015
6.95,2.20041894540084,2.20782520881263
7,2.21088844661528,2.21749715478638
7.05,2.22154345995954,2.22739784866363
7.1,2.22988188984837,2.23548852017762
7.15,2.24103754563615,2.24490934951399
7.2,2.24721309697149,2.25264330515069
7.25,2.25508657547143,2.26050401606825
7.3,2.26426798831343,2.26986353723505
7.35,2.27342693324953,2.27806474708276
7.4,2.28039397204254,2.28602095734267
7.45,2.29150236348157,2.29499460895502
7.5,2.29949304391318,2.30252923074959
7.55,2.30871103221513,2.31185711863924
7.6,2.3162130247509,2.3197514076568
7.65,2.32438617394108,2.32812098276702
7.7,2.33312587228205,2.33653333698867
7.75,2.34203545359834,2.34516820285348
7.8,2.35058230657089,2.35351953270326
7.85,2.35892030612249,2.36184651568906
7.9,2.36456899553774,2.36858196739563
7.95,2.37457303755199,2.37724119022988
8,2.38471853308718,2.38659128109923


==> data/info_ldpc_seq.csv <==
snr,gmi
4.59129784497689,1.75699627021318
4.97788404291092,1.83203691768828
5.01325685782276,1.83860797158857
5.40837949313542,1.91468329289171
5.71990436955893,1.97448967345925
6.23373677283828,2.07060507979895
6.25812766372073,2.07534717865218
6.32535856315377,2.08787218521193
6.35763560975096,2.0938198628482
6.36193122863149,2.09456491620036
6.37655520317325,2.09703645115975
6.48309004693747,2.11659220184984
6.50865420367719,2.12178247708746
6.53115310421709,2.12565363443106
6.58238927856645,2.13487213238093
6.62934486177118,2.14321000630016
6.82543183895504,2.17836626390511
6.82732644477438,2.17890834711757
6.95644323405696,2.20257781575369
6.99213715361636,2.20875878747426
7.06126505144316,2.22111552919054
7.22397230393636,2.24908859287587
7.4921404300149,2.29618303351896
7.55938093936372,2.3077152758747


==> data/ldpc_20160107T183405.csv <==
snr,ber,info
5.5,0.0599601388888889,-0.113395320563639
5.75,0.0506333796296296,0.151163517601281
6,0.0398268287037038,-0.110534648444523
6.05,0.0375641666666666,0.220740225588949
6.1,0.0350595601851852,-0.076887909592974
6.15,0.0326171064814815,0.277045904252264
6.2,0.0302737731481481,0.178927670144508
6.25,0.0275022916666667,-2.91025622229229
6.3,0.0248362268518519,0.506424430124479
6.35,0.022225625,0.365740273084984
6.4,0.0193581944444444,-0.718054523509768
6.45,0.0160928935185185,0.0290122941949611
6.5,0.0128142592592593,0.0723757720865582
6.55,0.00857368055555556,-40.3112162363837
6.6,0.00486847222222222,-8.8035793245557e+17
6.65,0.0020280787037037,-2.20932309963251e+40
6.7,0.00053400462962963,-2.41160194647565e+42
6.75,0.000104074074074074,-4.5733133731013e+43
7,8.33333333333334e-07,-6.7373536201001e+43
7.25,4.62962962962963e-07,-1.36364946481725e+43
7.5,3.7037037037037e-07,-9.74944479155423e+42


==> data/ldpc_20160108T144331.csv <==
snr,ber,info
5.5,0.0600144675925926,0.0531592864865047
5.75,0.0504352314814815,0.0999992754551966
6,0.0397973842592593,0.00391976002497204
6.05,0.0376277314814816,-0.141188290002499
6.1,0.0349707175925926,-0.0865088541160773
6.15,0.032736875,0.0784118628617459
6.2,0.0301864351851852,-0.428431953174871
6.25,0.0274301157407408,0.348649127835516
6.3,0.024774375,0.284435445189489
6.35,0.0222843981481482,0.388277277637469
6.4,0.0190847685185185,-9.73790490721362e+41
6.45,0.0155293518518518,-1.18571754151516e+39
6.5,0.0110674074074074,-2.50943423338409e+43
6.55,0.00557208333333333,-5.4204193326785e+43
6.6,0.00191622685185185,-1.27007213126865e+44
6.65,0.000370347222222222,-1.09330399910417e+44
6.7,2.92592592592593e-05,-3.85910987705081e+43
6.75,1.43518518518518e-05,-1.4025394396631e+44
7,1.77777777777778e-05,-6.90969569604507e+43
7.25,2.31481481481481e-07,-1.67685120373435e+42
7.5,2.31481481481481e-07,-2.44775419660759e+42


==> data/ldpc_21600_th.csv <==
snr,ber,info
5.5,0.0600144675925926,0.0531592864865047
5.75,0.0504352314814815,0.0999992754551966
6,0.0397973842592593,0.00391976002497204
6.05,0.0376277314814816,-0.141188290002499
6.1,0.0349707175925926,-0.0865088541160773
6.15,0.032736875,0.0784118628617459
6.2,0.0301864351851852,-0.428431953174871
6.25,0.0274301157407408,0.348649127835516
6.3,0.024774375,0.284435445189489
6.35,0.0222843981481482,0.388277277637469
6.4,0.0190847685185185,-9.73790490721362e+41
6.45,0.0155293518518518,-1.18571754151516e+39
6.5,0.0110674074074074,-2.50943423338409e+43
6.55,0.00557208333333333,-5.4204193326785e+43
6.6,0.00191622685185185,-1.27007213126865e+44
6.65,0.000370347222222222,-1.09330399910417e+44
6.7,2.92592592592593e-05,-3.85910987705081e+43
6.8,1.49513888888889e-05,1.99943971491717
6.9,1.09606481481481e-05,1.99957383165766
7,6.71527777777776e-06,1.99963641818973
7.25,3.38425925925928e-06,1.99980102888417
7.5,1.93773148148148e-06,1.99987042740512


==> data/ldpc_64800_th.csv <==
snr,ber,info,hardinfo
3,0.162336033950617,0.982994412719654,0.720262170111183
3.25,0.155978973765432,1.01489848755047,0.750794785414698
3.5,0.14865837191358,1.05363365747738,0.787054657367204
3.75,0.141665702160494,1.09108510541592,0.822830865721905
4,0.134941647376543,1.12798742434698,0.858326861721747
4.25,0.126865354938272,1.17223981283279,0.902443389146355
4.5,0.119534143518518,1.21548955610292,0.943959417817371
4.75,0.111898630401235,1.25885999677494,0.98876725529193
5,0.103484278549383,1.30679033438446,1.04011164182405
5.25,0.0934336419753087,1.36723534608207,1.10434361506992
5.5,0.0837806481481482,1.42612960103354,1.16927516218273
5.75,0.071763599537037,1.50157562869728,1.25505828202527
6,0.0566030092592593,1.59851680543652,1.37238027631114
6.25,0.037749699074074,1.72443500287579,1.53624448122596
6.3,0.0329768726851853,1.75720103244145,1.58178446623946
6.35,0.0276316589506173,1.794449385476,1.63525597555739
6.4,0.0212570547839506,1.83994513311111,1.70311691701657
6.45,0.0137658055555556,1.89496742476688,1.79033339047167
6.5,0.00660536265432098,1.94883690754821,1.88533002890111
6.55,0.00209295987654321,1.98355415478763,1.95671162956708
6.6,0.000403715277777778,1.99675195375823,1.98973208489192
6.65,4.33009259259258e-05,1.99960913528166,1.99861974779071
6.7,3.72067901234567e-06,1.99991225220021,1.9998550520567
6.8,1.90586419753087e-07,1.99994220202944,1.99999094114302
6.9,1.38117283950618e-07,1.99995777197614,1.99999330675418
7,1.23456790123457e-07,1.9999618102179,1.99999397723817
7.25,6.63580246913581e-08,1.99997944050594,1.99999664389661
7.5,3.85802469135802e-08,1.99998785227551,1.99999798840607


==> data/ldpc_art.csv <==
snr_1,snr_2,ber_1,ber_2
5.95564055915765,5.95734827111611,0.0625034391534391,0.0624845216049383
6.05616446016775,6.05800061826178,0.0559834656084656,0.0562135030864197
6.15706919388383,6.15864766665207,0.0490506613756614,0.0491299074074074
6.25809556414432,6.26011640443816,0.0408397707231041,0.0413146296296296
6.35873470894249,6.3603172114991,0.0312757451499118,0.0322121327160494
6.45944897177408,6.46061797404889,0.0193239891975309,0.0204082916666667
6.56068264096256,6.56172914606896,0.00637682980599647,0.0071018827160494
6.66129702606706,6.66250243100537,0.000576244598765436,0.00089764984567901
6.71174907066498,6.71291973708286,8.89811507936498e-05,0.000185004938271606
6.76216749811694,6.76334236894087,7.90376984126976e-06,2.19845679012346e-05
6.81261770879502,6.81378024118619,5.47729276895946e-07,1.09444444444444e-06
6.86308282453054,6.86419581304796,1.01521164021164e-07,1.16203703703704e-07
6.96405589199492,6.96513252732326,6.01851851851851e-08,4.47530864197531e-08
7.06499201524859,7.06590892295922,4.8941798941799e-08,2.65432098765432e-08
7.16607903045619,7.16684164735586,3.7037037037037e-08,2.5e-08
7.26696404000106,7.26777920545745,2.82186948853615e-08,1.71296296296296e-08
7.36793465360505,7.3687176860615,1.88492063492063e-08,1.51234567901235e-08
7.46911475600339,7.46964836160197,1.68650793650793e-08,7.40740740740741e-09


==> data/ldpc_experimental_per_codeword.csv <==
snrs,bers,gmis,postgmis
4.49300661579507,0.122160493827161,1.72433604108701,1.19675202500895
4.54417319822074,0.118742283950617,1.73561441371887,1.21055513318892
4.55851534488408,0.120308641975309,1.73349220389472,1.21022533140514
4.6095672712113,0.117623456790123,1.75078833693551,1.22256032393431
4.63478304336881,0.118078703703704,1.75282135234698,1.22230065789545
4.71240798772164,0.116026234567901,1.76742742905512,1.23249778536278
4.90304689205653,0.108865740740741,1.80605352072159,1.27503938905948
4.93074913292997,0.108472222222222,1.81219006967049,1.27888719836627
4.9360721098809,0.108873456790123,1.81404897173947,1.2790860536765
4.9483942255513,0.107484567901235,1.81319379145389,1.28495963832961
4.97731319796509,0.106257716049383,1.82157395039274,1.28730454066623
4.98895389469268,0.105632716049383,1.82262883579602,1.29323929801686
4.99419831840816,0.105725308641975,1.82412064046533,1.291443503097
5.00885024888035,0.107901234567901,1.82279744104575,1.28508888281437
5.02174138023778,0.104853395061728,1.82633961651683,1.30173190272589
5.02193610822947,0.104645061728395,1.82764566084179,1.29996578494539
5.02226872173038,0.104938271604938,1.82895856591332,1.29868403764668
5.04043892124137,0.10403549382716,1.83403076408122,1.30711575121746
5.07401460889988,0.103233024691358,1.8354797112449,1.30416960368777
5.07818812168344,0.104513888888889,1.83828248147875,1.30141339338848
5.37789317050965,0.0927469135802469,1.89300381100791,1.36992579806645
5.38385364345334,0.0927314814814815,1.89736333898704,1.37767916188433
5.39630796682117,0.0906712962962963,1.90161398601585,1.37982422136715
5.39721609007489,0.0905246913580247,1.90089727721822,1.38490987131973
5.41817287632842,0.0899537037037037,1.90468434488376,1.38778354111213
5.43678390471592,0.0889197530864198,1.90922102623935,1.39658481880584
5.45189980128983,0.0913425925925926,1.90916695385574,1.38581029074766
5.5516668035572,0.084729938271605,1.92910841632532,1.41699807941808
5.72177640362873,0.0770679012345679,1.95995896782157,1.45903803002639
5.73635438239734,0.0768904320987654,1.96281051332348,1.46847190920496
5.74422143236819,0.0775694444444445,1.96534477354065,1.46762174630223
5.74872512474544,0.0771064814814815,1.96019490460101,1.4591466719942
5.75978403732577,0.0761496913580247,1.96750830251421,1.47218201614327
5.78189051378293,0.0752083333333333,1.9707071737005,1.47618018366596
6.14418569773589,0.0513888888888889,2.03567090069895,1.62487806060322
6.18255322738626,0.0512268518518519,2.04389256048829,1.63543827218322
6.21671363538219,0.0480941358024691,2.05236240856235,1.65480388242022
6.22017856034891,0.0490046296296296,2.05279607469478,1.64404521889049
6.23999864908104,0.0451466049382716,2.05693487903306,1.6690412120799
6.24170686364392,0.0430324074074074,2.05718922663601,1.68667977770319
6.24506635078635,0.0452160493827161,2.0576521372501,1.67304048191315
6.24985305708866,0.0447145061728395,2.06286869665318,1.68136406487761
6.25721051590046,0.0477006172839506,2.05849458545792,1.65517627695645
6.26336005802287,0.0446219135802469,2.05767464536654,1.67852901283202
6.27234423176412,0.0440200617283951,2.06249889641451,1.67844787044459
6.27831148705869,0.0453935185185185,2.06486015849188,1.67453183527586
6.27870798424811,0.044483024691358,2.05951388308342,1.67651571901644
6.28146523227095,0.0445756172839506,2.06239893996638,1.68098683947577
6.28392645518567,0.044483024691358,2.06745857026105,1.68268248094633
6.28686248202103,0.0398996913580247,2.06596793858794,1.70615531002016
6.30074541359941,0.0410956790123457,2.06561554214696,1.69833118461461
6.30735795969341,0.0390895061728395,2.06841818824175,1.71570940158796
6.31747543413077,0.0418904320987654,2.07189402513626,1.69559194838399
6.32227240939669,0.0416126543209877,2.07093003008912,1.69088618584451
6.32850693139231,0.0425771604938272,2.07065973790327,1.69686929195922
6.33218816830768,0.0395679012345679,2.0739355943498,1.71203573332992
6.34144207125864,0.0384490740740741,2.07476025500297,1.71661820788701
6.34163498114767,0.0431327160493827,2.07156660671739,1.68587344500387
6.34210889395707,0.0364737654320988,2.07681779733808,1.72458384161362
6.34374161010241,0.0384182098765432,2.07333530770173,1.71717041183448
6.35207597790753,0.0385648148148148,2.07558675213431,1.71480160581258
6.35808773240807,0.0367901234567901,2.07605500179421,1.73451790683506
6.3591145641244,0.0371373456790123,2.08285141571711,1.72803077050502
6.36197632235558,0.0350077160493827,2.07830176123688,1.73930916695092
6.36220073033134,0.0410725308641975,2.07643737909667,1.70330861605752
6.36955777594737,0.0371990740740741,2.07736612904799,1.7274917821066
6.37455902285856,0.0349305555555556,2.08139485413281,1.73402616610171
6.37999091432305,0.0384336419753086,2.08056717646912,1.71756072877399
6.38197515067075,0.037337962962963,2.08363739741253,1.72562677883291
6.38341701924799,0.0337577160493827,2.0851761988272,1.75085272857699
6.38347732504852,0.0380941358024691,2.07818694357249,1.72697513827914
6.38832781387457,0.0348070987654321,2.08298995936051,1.74517538544319
6.41036677907795,0.0333024691358025,2.08874911732074,1.75476063375536
6.41078139120386,0.0297299382716049,2.08780302876061,1.77801583991564
6.42941284750375,0.0276466049382716,2.09041731653386,1.78976295610625
6.43132574823881,0.0308487654320988,2.08871382367945,1.77354602117877
6.43576448814117,0.034375,2.09303131536728,1.75139062820341
6.44441411111163,0.0272145061728395,2.09724989438886,1.79363840987201
6.44594082344871,0.025570987654321,2.09193202431868,1.81280086585961
6.46601425906308,0.02625,2.09925809514274,1.80402506808052
6.47168770774553,0.0259413580246914,2.09963545754357,1.80864554829095
6.47896508250446,0.0293287037037037,2.10083582685473,1.78882982584586
6.48563288099006,0.0200848765432099,2.10362290166749,1.83859452740797
6.48987845714005,0.0211111111111111,2.10269432172998,1.8400866992389
6.49322480149154,0.0235108024691358,2.10433584497601,1.82513956513677
6.50090204640814,0.0226234567901235,2.10453672399739,1.83293767592918
6.51587911595089,0.021766975308642,2.10769802328424,1.83677426557702
6.51668974567959,0.0189814814814815,2.10930463244776,1.85579822236663
6.52071733475226,0.0124228395061728,2.1090580478209,1.90567075945585
6.52774271144677,0.0187422839506173,2.10767201234707,1.8603234917725
6.53344892029407,0.0179398148148148,2.10848717148769,1.86221886741442
6.53481130530148,0.0196682098765432,2.10890602048814,1.84598867617489
6.54162192763113,0.0213194444444444,2.10588396821481,1.83668026868629
6.54456754679188,0.00708333333333333,2.11635085547575,1.94493669455403
6.55115196469465,0.0087962962962963,2.11484021246057,1.9343332157755
6.55135656787265,0.00933641975308642,2.11286376652721,1.92907094924499
6.57204140959758,0.00603395061728395,2.1149754380604,1.9534693473206
6.57575857179724,0.0085570987654321,2.11464294119745,1.9350621985526
6.58210271908399,0.0107175925925926,2.11961088763282,1.91667030445348
6.5851169279933,0.0106327160493827,2.12247378936167,1.91683497914949
6.58545243127315,0.0035570987654321,2.12056161605479,1.97191829647074
6.58697575413199,0.0122685185185185,2.11888806010786,1.90780105963284
6.58988880632116,0.00858796296296296,2.12125080198881,1.93387943791179
6.59158832492108,0.00482253086419753,2.1239981907899,1.96087270362094
6.6058346896738,0.00416666666666667,2.12249237905512,1.96726870466563
6.62850058108979,0.00407407407407407,2.13051283655338,1.96757970428977
6.63078210262621,0.012908950617284,2.12323477999428,1.89914163148614
6.63510848041885,0.000146604938271605,2.12935771380884,1.99894417248331
6.64392308494126,5.40123456790123e-05,2.12989555953777,1.99947132981014
6.64786361488561,0.00600308641975309,2.13157077890524,1.95116495424294
6.66278395092938,0.00133487654320988,2.13262387840661,1.99005568807127
6.74963759840195,0,2.15273279904502,2
6.77834422285577,0,2.15655937651998,2
6.78799708896066,0,2.15353992849444,2
6.81494774474122,0,2.15709178895978,2
6.82045833353018,0,2.16214482526929,2
6.82257942717467,0,2.16396361260809,2
6.82438818462935,0,2.16572530747319,2
6.82612936340922,0,2.16310035108783,2
6.82698483264749,0,2.15999960997499,2
6.83628516174244,0,2.16207191778422,2
6.85546567003272,0,2.16929483669126,2
6.85719938764248,0,2.16812415147683,2
6.87285983312063,0,2.17418326394798,2
6.89448419381758,0,2.1773096427387,2
6.90502346860208,0,2.17903459575582,2
6.94313336497062,0,2.17794285286072,2
6.95226958379065,0,2.18302367511054,2
6.95659505307754,0,2.18469185112541,2
6.9567718245261,0,2.18730856696876,2
6.96960859448418,0,2.18651295311073,2
6.97657185794888,0,2.19095982099273,2
6.9898273535397,0,2.19026616544137,2
6.99823932778224,0,2.19817990714231,2
7.00667281559374,0,2.19480431147963,2
7.01671328919361,0,2.19580671750107,2
7.01750228501785,0,2.19657640663472,2
7.01835767803923,0,2.20167816831871,2
7.02232269340434,0,2.2003404002454,2
7.02306830599122,0,2.20264482268312,2
7.032506356409,0,2.1980486976169,2
7.04438477788716,0,2.20462173746182,2
7.06146492625459,0,2.20438631631836,2
7.0990912967518,0,2.20913970875687,2
7.12550935108835,0,2.21744811056213,2
7.19005580402117,0,2.22889720440635,2
7.20312878888416,0,2.22821705488021,2
7.21171727193829,0,2.23121214814907,2
7.22908203437699,0,2.23754786734513,2
7.23286465073093,0,2.23397709989711,2
7.24587384287099,0,2.23841511710777,2
7.25717956533868,0,2.24056012596747,2
7.45760837942576,0,2.26879508411746,2
7.46994013796393,0,2.27944863765065,2
7.49451053859706,0,2.28053963056324,2
7.49598630911547,0,2.27846327133599,2
7.50133359469058,0,2.27814349623605,2
7.50656889303909,0,2.27966269882634,2
7.52592633058635,0,2.28614676758874,2
7.52685947528608,0,2.28369537348632,2
7.53561999004596,0,2.2877165191025,2
7.55926045617143,0,2.28993919453961,2
7.5618351401562,0,2.29495390593568,2
7.61343072682251,0,2.30073220015955,2
7.62546150519961,0,2.30240096727916,2


==> data/ldpc_info_full.csv <==
snr,ber,gmi
-19.2998310678254,0.473368055555556,0.00952063638002167
-19.0825290455943,0.471374099794239,0.0100028220333961
-18.8838639308655,0.471573109567901,0.0102126301965479
-18.5261525510224,0.470048868312757,0.0111944071193552
-18.3409131154015,0.469319058641975,0.0119450960699805
-18.0264807386639,0.467124807098765,0.0129580808566837
-18.0228563161353,0.467169817386831,0.0129476451971356
-17.5977370507547,0.466370563271605,0.0143468885521549
-17.5535642512617,0.4658203125,0.0142896829041167
-17.0574445729519,0.46343074845679,0.0164605675428372
-16.9287046931712,0.462831790123457,0.0165459958384073
-16.5621397953461,0.461834169238683,0.0180641339426947
-16.5231454528351,0.461147762345679,0.018439981854302
-16.1016465197512,0.460021862139918,0.0198987673201263
-16.0885519263883,0.458808834876543,0.0205826541265585
-15.6614165563157,0.457207111625514,0.0221871005498364
-15.5166136945856,0.457201806841564,0.0227969055403628
-15.1152346700362,0.454918659979424,0.0250599834014392
-15.0253396808293,0.454494598765432,0.0252673001634892
-14.5179225067006,0.450830439814815,0.0284743629972139
-14.5130636858173,0.451444830246914,0.0288524590301849
-14.0862965058561,0.448851594650206,0.031348637830256
-14.0858375867429,0.448788580246914,0.0316206046988974
-13.6231825018426,0.446035558127572,0.0356056669866037
-13.5816852843602,0.445471000514403,0.0355023379185834
-13.2562207657096,0.443249421296296,0.0382960015307258
-13.1329999521709,0.442471064814815,0.0394798616977163
-12.6622066758934,0.439148341049383,0.0440734775821983
-12.6192543584488,0.439206211419753,0.0438246250154833
-12.1901713022932,0.436528099279835,0.0482906854737444
-12.1350589675931,0.434800025720165,0.0497219061092734
-11.7079092677586,0.431366705246914,0.0549245108919392
-11.5764819995898,0.430347222222222,0.0570037910669948
-11.2153703598605,0.427723283179012,0.0609739826356804
-11.1195088424973,0.427072241512346,0.0617496915222474
-10.7202703717915,0.423357445987654,0.0679961521275297
-10.6674755826497,0.423210648148148,0.0685666301114081
-10.1857850735055,0.41844553755144,0.0767921194952063
-10.1731364045695,0.418110371656379,0.0771162610823972
-9.7190801293667,0.413663290895062,0.084738463316528
-9.66716474386088,0.41262795781893,0.0861081593982868
-9.25601906584866,0.408871688528807,0.0942875341567112
-9.20144923674027,0.408124228395062,0.0959649517998343
-8.71160270837722,0.402202353395062,0.106704219107216
-8.66500963157511,0.401974344135803,0.107315468603777
-8.19587993176894,0.396789609053498,0.118737796924356
-8.14742980345353,0.39469341563786,0.121378095161063
-7.73429681570749,0.390494020061728,0.131779856940196
-7.6959917539821,0.39005150462963,0.133022900279002
-7.24391745679952,0.383662197788066,0.14689506147407
-7.17647377043761,0.383027295524691,0.149078746956388
-6.76302029104404,0.376725180041152,0.162276871101361
-6.67192794470329,0.375112847222222,0.167173205513257
-6.24678590991306,0.369257651748971,0.182184768711469
-6.22843425366034,0.368789737654321,0.18263839915461
-5.7513824221651,0.361400462962963,0.202829498316533
-5.70714575529722,0.360847800925926,0.204044853533393
-5.27982448921533,0.353568029835391,0.222851044955121
-5.22380449915902,0.352411072530864,0.226148342163958
-4.79342579817765,0.345334394290123,0.246933198373126
-4.73156310181987,0.344122391240447,0.249383521315666
-4.26971666767062,0.335315264917695,0.275550577308244
-4.23307068446263,0.335066229423868,0.277016034103005
-3.77525526732084,0.325940264917695,0.302908437070152
-3.74775809214803,0.325498695620223,0.306386868768376
-3.30632763533739,0.316732060185185,0.333615788846397
-3.26537609798169,0.315629004997061,0.337415137524836
-2.78725982106708,0.306117283950617,0.369149864438716
-2.76511371081839,0.305287606554968,0.371835303806209
-2.31563993626085,0.29562075617284,0.404690905385388
-2.25289956070159,0.294082378012934,0.410927839864736
-1.82119162780045,0.284934606481481,0.443396997630043
-1.75362684366693,0.282864675191064,0.450660244310451
-1.32629956002744,0.273184027777778,0.486983062969931
-1.25787335719167,0.27174029063786,0.493733351563682
-0.823811696626833,0.261244405864198,0.534082318116472
-0.761651264984552,0.259620443856555,0.539897673929048
-0.32949927956826,0.248957175925926,0.58186814725878
-0.26799670915255,0.247352797986479,0.588610676464797
0.165882106801891,0.236414448302469,0.634775737783706
0.230959000948126,0.234880447163433,0.640287176479285
0.665912772033287,0.223994598765432,0.688505233337953
0.724507391284172,0.222641093474427,0.693946737141207
1.14433000142392,0.21206712962963,0.743085331345899
1.22341914756748,0.209659556878307,0.752612006073675
1.63290382963956,0.198849151234568,0.801840382731329
1.72028677503641,0.19672619047619,0.812924077966145
2.11681631381756,0.185938657407407,0.862425745770787
2.2134891094828,0.183778384038801,0.874964135991678
2.60088269749996,0.173511959876543,0.924991612904364
2.70455864045462,0.170690035273369,0.939057644658077
3.07957358027379,0.160663580246914,0.990503026609311
3.20228900116796,0.157228835978836,1.0078508584679
3.57386870354867,0.146765817901235,1.06195904428781
3.69426871176126,0.14360477292769,1.08033292317396
4.04488867259418,0.133975308641975,1.13309018379859
4.1876335488611,0.129521053791887,1.15733676787197
4.53137615247657,0.11961149691358,1.21347774594291
4.67155222626165,0.114904376102293,1.24044687976598
5.00950294301642,0.103741898148148,1.30609193093863
5.1696008111083,0.0979805996472663,1.33935446821128
5.27279650012332,0.0939172729276896,1.36317823326213
5.3189345085306,0.0924437830687831,1.37290599715085
5.36803600335041,0.0906186618165785,1.38437000031336
5.4160570897638,0.0889288470017637,1.39451003703009
5.46503516405325,0.0870213293650794,1.40554826960038
5.47425051154061,0.0861053240740741,1.41130053374224
5.51307137536876,0.0846723434744268,1.41974599120645
5.56046974033889,0.0827245921516755,1.43240173218766
5.56968954923723,0.0819247685185185,1.43715492857262
5.60720747139096,0.0806316137566138,1.44451183596874
5.61335565446268,0.0804405864197531,1.44592236027675
5.65719234718658,0.0780222111992945,1.46133968080502
5.66897414473581,0.0779351851851852,1.46123308105534
5.70780886178072,0.0758597883597883,1.47484992811105
5.71170243821708,0.0758109567901235,1.47668545853369
5.75546556805285,0.0734749779541446,1.48932208839773
5.75839359690699,0.0730520833333333,1.49230733171949
5.79871927033295,0.0714066358024691,1.50314793624825
5.80275849338648,0.0713299162257496,1.50342559199064
5.85148373053756,0.0685501543209877,1.52013896351129
5.86011089604686,0.0678061618165785,1.52580251095651
5.90067438121699,0.0655536265432099,1.54122179777661
5.90606916760083,0.065923721340388,1.53860746343797
5.95159978379188,0.0627163249559083,1.55896978667835
5.95933316027517,0.0618321759259259,1.56477720510237
5.99595413207337,0.0603939043209877,1.57346853644529
6.00393700076778,0.0594334215167548,1.57966737514014
6.03622586385701,0.0575003858024691,1.59222325507983
6.04678035101246,0.0565572641093474,1.5990332917006
6.09057712555959,0.0539591049382716,1.61593287250263
6.10436103824488,0.0529072971781305,1.62183500753369
6.13493842520258,0.0508125,1.63673188013729
6.14707209969878,0.0490914351851852,1.64720415273789
6.18522527714587,0.0475405092592593,1.65764867786868
6.19147694052993,0.0464624669312169,1.66725777330635
6.22772902633312,0.0437924382716049,1.68374312681732
6.24776680859291,0.0417438271604938,1.6983867782026
6.27430596102305,0.0409510030864198,1.70363604774933
6.29217799096077,0.0380682319223986,1.72298183504427
6.32553116785742,0.0352523148148148,1.7420904694964
6.33915431700891,0.0328202160493827,1.75760557178659
6.36616176880147,0.0312384259259259,1.76917322347561
6.38745018047024,0.0289136904761905,1.78654457392032
6.40555286712408,0.0265586419753086,1.80144971985944
6.44062436933313,0.0223740630511464,1.83297449130619
6.46204676470332,0.0193950617283951,1.85340022814846
6.49524780613028,0.0145221560846561,1.88899237922604
6.51175120496765,0.0139301697530864,1.89403533612726
6.53922109697207,0.00898037918871252,1.93008023228867
6.55185919831271,0.00870408950617284,1.93310958255342
6.58344981352982,0.00516892636684303,1.95974707691215
6.59552987114193,0.0041712962962963,1.96794426527119
6.62950550435434,0.00197393077601411,1.98446631012149
6.64581946576087,0.00170023148148148,1.9866880707201
6.68535144533506,0.000259865520282187,1.99786265769971
6.69310376028788,0.000288194444444444,1.99741172051235
6.7325438967485,0,1.99999987562766
6.74030540729581,0,1.99999951274801
6.77904983826077,7.71604938271605e-07,1.99980054357859
6.78030404407121,8.26719576719577e-07,1.99982000054479
6.82981588905196,0,1.99999999982502
6.83384392983249,0,2
6.87620194879092,0,2
6.87808042124211,0,2
6.91268622101121,0,2
6.92229672981976,0,2
6.97553248606542,0,2
6.97679198322119,0,2
7.01260494658117,0,2
7.01750211001438,5.51146384479718e-07,1.9998225631645
7.05783533519841,0,2
7.07073607393984,0,2
7.10002130710453,0,2
7.12273592518516,0,2
7.1526751133507,0,2
7.16812387432633,0,2
7.20165615899627,0,2
7.21605248110402,0,2
7.24388772004583,7.71604938271605e-07,1.99975200430019
7.26502958949138,0,2
7.2866637257777,0,2
7.30856179355248,0,2
7.3313978662853,0,2
7.35956447872356,0,2
7.38166418303895,0,2
7.40757875316008,0,2
7.42378437630154,0,2
7.4587668295114,0,2
7.46526448053781,0,2
7.50600837124155,0,2
7.51793572895503,0,2
7.55640758399177,0,2
7.60323461679903,0,2
7.6035039551656,0,2
7.6524196974225,0,2
7.69585227503269,0,2
7.78620281980562,0,2
8.08214598570591,0,2
8.23386853155617,0,2
8.56048700816294,0,2
8.67985191087327,0,2
9.03761795583583,0,2
9.11461434112914,0,2
9.51057943154054,0,2
9.5494171977054,0,2


==> data/min_ber.csv <==
snr,cm,bi
5.5,0.00230567461040236,0.00328817649460224
5.501,0.00229535306869762,0.00327667880144428
5.502,0.00228503942045246,0.00326518856075234
5.503,0.00227473368261744,0.00325370578374503
5.504,0.00226443587226152,0.00324223048170224
5.505,0.00225414600656814,0.00323076266596152
5.506,0.00224386410284038,0.00321930234792286
5.507,0.00223359017849899,0.00320784953904412
5.508,0.00222332425108659,0.00319640425084614
5.509,0.00221306633826781,0.00318496649491085
5.51,0.00220281645782942,0.00317353628288174
5.511,0.00219257462768293,0.00316211362646579
5.512,0.00218234086586706,0.00315069853743281
5.513,0.00217211519054682,0.00313929102761624
5.514,0.00216189762001571,0.00312789110891331
5.51500000000001,0.00215168817269821,0.00311649879328748
5.51600000000001,0.00214148686714971,0.00310511409276585
5.51700000000001,0.00213129372206017,0.00309373701944266
5.51800000000001,0.00212110875625259,0.0030823675854778
5.51900000000001,0.00211093198868588,0.00307100580309893
5.52000000000001,0.00210076343845846,0.00305965168460109
5.52100000000001,0.00209060312480704,0.00304830524234685
5.52200000000001,0.00208045106710816,0.00303696648876873
5.52300000000001,0.00207030728488337,0.00302563543636796
5.52400000000001,0.0020601717977958,0.00301431209771553
5.52500000000001,0.00205004462565691,0.00300299648545367
5.52600000000001,0.00203992578842258,0.0029916886122966
5.52700000000001,0.00202981530620121,0.00298038849102807
5.52800000000001,0.00201971319924997,0.0029690961345065
5.52900000000001,0.00200961948797975,0.00295781155566303
5.53000000000001,0.00199953419295533,0.00294653476750124
5.53100000000001,0.0019894573349001,0.00293526578310183
5.53200000000001,0.00197938893469315,0.00292400461561797
5.53300000000001,0.00196932901337446,0.00291275127827992
5.53400000000001,0.0019592775921474,0.00290150578439543
5.53500000000001,0.00194923469237901,0.00289026814734712
5.53600000000001,0.00193920033560136,0.00287903838059733
5.53700000000001,0.00192917454351665,0.00286781649768696
5.53800000000001,0.00191915733799543,0.00285660251223531
5.53900000000001,0.00190914874108156,0.00284539643794238
5.54000000000001,0.00189914877499386,0.00283419828858868
5.54100000000001,0.00188915746212618,0.0028230080780367
5.54200000000001,0.0018791748250536,0.00281182582023147
5.54300000000001,0.00186920088653032,0.00280065152919987
5.54400000000001,0.00185923566949606,0.00278948521905339
5.54500000000002,0.00184927919707342,0.00277832690398885
5.54600000000002,0.00183933149257559,0.00276717659828767
5.54700000000002,0.00182939257950555,0.00275603431631843
5.54800000000002,0.00181946248155846,0.00274490007253498
5.54900000000002,0.00180954122262642,0.00273377388148088
5.55000000000002,0.00179962882679865,0.00272265575778803
5.55100000000002,0.00178972531836607,0.00271154571617708
5.55200000000002,0.00177983072182067,0.00270044377146062
5.55300000000002,0.00176994506186247,0.0026893499385409
5.55400000000002,0.00176006836339941,0.00267826423241334
5.55500000000002,0.00175020065155106,0.00266718666816677
5.55600000000002,0.00174034195165173,0.00265611726098271
5.55700000000002,0.001730492289251,0.00264505602613971
5.55800000000002,0.0017206516901211,0.00263400297901011
5.55900000000002,0.00171082018025579,0.0026229581350644
5.56000000000002,0.00170099778587479,0.00261192150987014
5.56100000000002,0.00169118453342773,0.00260089311909351
5.56200000000002,0.00168138044959713,0.00258987297850159
5.56300000000002,0.0016715855613002,0.00257886110396145
5.56400000000002,0.00166179989569389,0.00256785751144078
5.56500000000002,0.00165202348017629,0.00255686221701208
5.56600000000002,0.00164225634239156,0.00254587523685022
5.56700000000002,0.00163249851023347,0.0025348965872354
5.56800000000002,0.00162275001184839,0.00252392628455355
5.56900000000002,0.00161301087563865,0.002512964345298
5.57000000000002,0.00160328113026587,0.00250201078606967
5.57100000000002,0.00159356080465802,0.00249106562357907
5.57200000000002,0.00158384992800672,0.00248012887464687
5.57300000000002,0.00157414852977822,0.00246920055620531
5.57400000000002,0.00156445663971323,0.00245828068529929
5.57500000000003,0.00155477428783155,0.00244736927908692
5.57600000000003,0.00154510150443577,0.00243646635484265
5.57700000000003,0.001535438320119,0.002425571929956
5.57800000000003,0.00152578476576413,0.00241468602193423
5.57900000000003,0.00151614087255189,0.00240380864840347
5.58000000000003,0.00150650667196355,0.00239293982711004
5.58100000000003,0.00149688219578679,0.00238207957592075
5.58200000000003,0.00148726747611771,0.00237122791282537
5.58300000000003,0.00147766254537042,0.00236038485593781
5.58400000000003,0.00146806743627659,0.00234955042349697
5.58500000000003,0.00145848218189453,0.00233872463386786
5.58600000000003,0.00144890681561121,0.00232790750554479
5.58700000000003,0.00143934137115039,0.00231709905714956
5.58800000000003,0.00142978588257551,0.00230629930743595
5.58900000000003,0.00142024038429634,0.00229550827528994
5.59000000000003,0.00141070491107422,0.00228472597973094
5.59100000000003,0.00140117949802792,0.0022739524399129
5.59200000000003,0.00139166418063933,0.0022631876751275
5.59300000000003,0.00138215899475935,0.00225243170480428
5.59400000000003,0.00137266397661396,0.00224168454851264
5.59500000000003,0.00136317916280931,0.00223094622596258
5.59600000000003,0.00135370459034169,0.0022202167570076
5.59700000000003,0.00134424029659921,0.00220949616164622
5.59800000000003,0.00133478631937169,0.00219878446002231
5.59900000000003,0.00132534269685615,0.00218808167242825
5.60000000000003,0.00131590946766411,0.00217738781930587
5.60100000000003,0.0013064866708297,0.00216670292124874
5.60200000000003,0.00129707434581411,0.00215602699900241
5.60300000000003,0.00128767253251505,0.00214536007346905
5.60400000000003,0.0012782812712762,0.00213470216570526
5.60500000000004,0.0012689006028914,0.00212405329692867
5.60600000000004,0.00125953056861332,0.00211341348851591
5.60700000000004,0.00125017121016526,0.00210278276200589
5.60800000000004,0.00124082256974333,0.00209216113910279
5.60900000000004,0.00123148469003181,0.00208154864167653
5.61000000000004,0.00122215761420628,0.00207094529176443
5.61100000000004,0.00121284138594664,0.00206035111157521
5.61200000000004,0.00120353604944383,0.00204976612349012
5.61300000000004,0.00119424164941037,0.00203919035006411
5.61400000000004,0.00118495823109073,0.00202862381402891
5.61500000000004,0.00117568584026947,0.0020180665382953
5.61600000000004,0.00116642452328379,0.00200751854595581
5.61700000000004,0.00115717432703108,0.00199697986028409
5.61800000000004,0.00114793529898352,0.00198645050474126
5.61900000000004,0.00113870748719559,0.00197593050297582
5.62000000000004,0.00112949094031795,0.00196541987882557
5.62100000000004,0.00112028570760653,0.00195491865632272
5.62200000000004,0.00111109183893786,0.00194442685969348
5.62300000000004,0.00110190938481767,0.001933944513361
5.62400000000004,0.00109273839639686,0.0019234716419495
5.62500000000004,0.00108357892548246,0.0019130082702864
5.62600000000004,0.00107443102455161,0.00190255442340263
5.62700000000004,0.00106529474676486,0.00189211012653913
5.62800000000004,0.0010561701459807,0.00188167540514619
5.62900000000004,0.00104705727677096,0.00187125028488793
5.63000000000004,0.00103795619443239,0.00186083479164547
5.63100000000004,0.00102886695500657,0.0018504289515179
5.63200000000004,0.00101978961529258,0.00184003279082669
5.63300000000004,0.00101072423286405,0.00182964633611972
5.63400000000004,0.00100167086608633,0.0018192696141714
5.63500000000005,0.000992629574132543,0.00180890265198719
5.63600000000005,0.000983600417003278,0.00179854547680856
5.63700000000005,0.000974583455542135,0.00178819811611273
5.63800000000005,0.000965578751458654,0.001777860597619
5.63900000000005,0.000956586367341909,0.00176753294928972
5.64000000000005,0.000947606366686012,0.00175721519933588
5.64100000000005,0.000938638813909068,0.00174690737621792
5.64200000000005,0.000929683774371953,0.00173660950865196
5.64300000000005,0.000920741314403283,0.00172632162561192
5.64400000000005,0.000911811501320878,0.00171604375633289
5.64500000000005,0.000902894403455177,0.00170577593031569
5.64600000000005,0.000893990090174332,0.00169551817733061
5.64700000000005,0.000885098631906736,0.00168527052742088
5.64800000000005,0.000876220100169454,0.00167503301090624
5.64900000000005,0.000867354567594583,0.00166480565838846
5.65000000000005,0.000858502107953183,0.00165458850075349
5.65100000000005,0.000849662796189465,0.0016443815691768
5.65200000000005,0.000840836708445453,0.00163418489512792
5.65300000000005,0.000832023922094075,0.00162399851037409
5.65400000000005,0.00082322451576958,0.00161382244698462
5.65500000000005,0.000814438569399793,0.00160365673733626
5.65600000000005,0.000805666164241104,0.00159350141411738
5.65700000000005,0.000796907382913907,0.0015833565103323
5.65800000000005,0.000788162309435911,0.00157322205930609
5.65900000000005,0.000779431029262965,0.00156309809469085
5.66000000000005,0.000770713629325742,0.00155298465046899
5.66100000000005,0.000762010198072428,0.00154288176095903
5.66200000000005,0.000753320825508763,0.00153278946082183
5.66300000000005,0.000744645603242929,0.00152270778506418
5.66400000000005,0.000735984624529202,0.00151263676904575
5.66500000000006,0.000727337984316154,0.00150257644848315
5.66600000000006,0.00071870577929659,0.00149252685945714
5.66700000000006,0.000710088107955425,0.00148248803841885
5.66800000000006,0.000701485070625561,0.00147246002219252
5.66900000000006,0.000692896769540806,0.00146244284798604
5.67000000000006,0.00068432330889374,0.00145243655339369
5.67100000000006,0.00067576479489621,0.00144244117640451
5.67200000000006,0.000667221335839625,0.0014324567554077
5.67300000000006,0.000658693042160871,0.00142248332919989
5.67400000000006,0.000650180026511184,0.00141252093699113
5.67500000000006,0.000641682403823516,0.00140256961841415
5.67600000000006,0.000633200291388873,0.00139262941352768
5.67700000000006,0.000624733808931079,0.00138270036282731
5.67800000000006,0.000616283078689642,0.0013727825072515
5.67900000000006,0.000607848225500435,0.00136287588818928
5.68000000000006,0.000599429376886285,0.00135298054748689
5.68100000000006,0.000591026663146913,0.0013430965274586
5.68200000000006,0.000582640217456772,0.001333223870892
5.68300000000006,0.000574270175965513,0.00132336262105862
5.68400000000006,0.000565916677902742,0.00131351282172109
5.68500000000006,0.000557579865689405,0.00130367451714303
5.68600000000006,0.000549259885055008,0.00129384775209641
5.68700000000006,0.000540956885160239,0.0012840325718731
5.68800000000006,0.000532671018722816,0.00127422902229223
5.68900000000006,0.000524402442155833,0.00126443714971187
5.69000000000006,0.000516151315708806,0.00125465700103742
5.69100000000006,0.000507917803617187,0.00124488862373232
5.69200000000006,0.000499702074262226,0.00123513206582812
5.69300000000006,0.000491504300333068,0.00122538737593774
5.69400000000006,0.000483324659008766,0.00121565460326171
5.69500000000007,0.000475163332140164,0.00120593379760497
5.69600000000007,0.000467020506447918,0.00119622500938366
5.69700000000007,0.000458896373728579,0.00118652828964121
5.69800000000007,0.000450791131078047,0.00117684369005656
5.69900000000007,0.000442704981121854,0.00116717126296005
5.70000000000007,0.00043463813226435,0.00115751106134526
5.70100000000007,0.000426590798951978,0.0011478631388813
5.70200000000007,0.000418563201951712,0.00113822754992763
5.70300000000007,0.000410555568650905,0.00112860434954788
5.70400000000007,0.000402568133371178,0.00111899359352384
5.70500000000007,0.000394601137709641,0.0011093953383705
5.70600000000007,0.000386654830896495,0.00109980964135181
5.70700000000007,0.000378729470184082,0.0010902365604946
5.70800000000007,0.000370825321257066,0.0010806761546075
5.70900000000007,0.000362942658675925,0.00107112848329505
5.71000000000007,0.000355081766350807,0.00106159360697581
5.71100000000007,0.000347242938051931,0.00105207158690004
5.71200000000007,0.000339426477957524,0.00104256248516728
5.71300000000007,0.000331632701243645,0.00103306636474572
5.71400000000007,0.00032386193472137,0.00102358328949006
5.71500000000007,0.000316114517528339,0.00101411332416344
5.71600000000007,0.00030839080186926,0.00100465653445611
5.71700000000007,0.000300691153828123,0.000995212987006637
5.71800000000007,0.000293015954242891,0.000985782749423863
5.71900000000007,0.000285365599661707,0.000976365890309618
5.72000000000007,0.00027774050338436,0.000966962479281455
5.72100000000007,0.000270141096598325,0.000957572586996262
5.72200000000007,0.000262567829624495,0.000948196285174486
5.72300000000007,0.000255021173283558,0.000938833646627356
5.72400000000007,0.000247501620398385,0.000929484745280302
5.72500000000008,0.000240009687448374,0.000920149656202403
5.72600000000008,0.00023254591640311,0.000910828455633449
5.72700000000008,0.000225104406756336,0.000901521221012377
5.72800000000008,0.00021769908915381,0.000892228031006949
5.72900000000008,0.000210323720926086,0.000882948965547212
5.73000000000008,0.000202978968776819,0.000873684105854145
5.73100000000008,0.00019566553766893,0.000864433534474238
5.73200000000008,0.000188384174378817,0.000855197335314288
5.73300000000008,0.000181135671523252,0.000845975593676284
5.73400000000008,0.000173920872120993,0.000836768396293841
5.73500000000008,0.000166740674806377,0.000827575831371682
5.73600000000008,0.000159596039797747,0.000818397988622276
5.73700000000008,0.000152487995777221,0.000809234959310526
5.73800000000008,0.000145417647854248,0.000800086836293533
5.73900000000008,0.000138386186849864,0.000790953714065867
5.74000000000008,0.000131394900181666,0.000781835688804202
5.74100000000008,0.000124445184719997,0.000772732858417015
5.74200000000008,0.000117538562089835,0.00076364532259139
5.74300000000008,0.000110676697031829,0.000754573182846085
5.74400000000008,0.000103861419649529,0.000745516542584428
5.74500000000008,9.70947526345474e-05,0.000736475507149739
5.74600000000008,9.03789449703643e-05,0.000727450183882178
5.74700000000008,8.37165141949738e-05,0.000718440682181493
5.74800000000008,7.71103001710881e-05,0.000709447113566749
5.74900000000008,7.05635346258844e-05,0.000700469591742523
5.75000000000008,6.407993280928e-05,0.000691508232668468
5.75100000000008,5.76638169760599e-05,0.000682563154626933
5.75200000000008,5.13202870904449e-05,0.000673634478300887
5.75300000000008,4.50554641623577e-05,0.000664722326848576
5.75400000000008,3.88768502918038e-05,0.000655826825984089
5.75500000000009,3.27938866062189e-05,0.000646948104063088
5.75600000000009,2.68188704300603e-05,0.000638086292170636
5.75700000000009,2.09685857148005e-05,0.000629241524212247
5.75800000000009,1.52675368213776e-05,0.000620413937011973
5.75900000000009,9.75552549230812e-06,0.000611603670412466
5.76000000000009,4.51155289984384e-06,0.000602810867381092
5.76100000000009,1e-15,0.000594035674120264
5.76200000000009,1e-15,0.000585278240185578
5.76300000000009,1e-15,0.000576538718607125
5.76400000000009,1e-15,0.000567817266016874
5.76500000000009,1e-15,0.00055911404278529
5.76600000000009,1e-15,0.000550429213163149
5.76700000000009,1e-15,0.000541762945429119
5.76800000000009,1e-15,0.000533115412049642
5.76900000000009,1e-15,0.000524486789841979
5.77000000000009,1e-15,0.000515877260152592
5.77100000000009,1e-15,0.000507287009038412
5.77200000000009,1e-15,0.000498716227463497
5.77300000000009,1e-15,0.000490165111505442
5.77400000000009,1e-15,0.000481633862573219
5.77500000000009,1e-15,0.000473122687638035
5.77600000000009,1e-15,0.000464631799479148
5.77700000000009,1e-15,0.000456161416941999
5.77800000000009,1e-15,0.000447711765216331
5.77900000000009,1e-15,0.000439283076128309
5.78000000000009,1e-15,0.00043087558845311
5.78100000000009,1e-15,0.000422489548247856
5.78200000000009,1e-15,0.00041412520920451
5.78300000000009,1e-15,0.000405782833030904
5.78400000000009,1e-15,0.000397462689853224
5.7850000000001,1e-15,0.000389165058650924
5.7860000000001,1e-15,0.00038089022771835
5.7870000000001,1e-15,0.000372638495163479
5.7880000000001,1e-15,0.000364410169442864
5.7890000000001,1e-15,0.000356205569935277
5.7900000000001,1e-15,0.000348025027562429
5.7910000000001,1e-15,0.000339868885455114
5.7920000000001,1e-15,0.000331737499677499
5.7930000000001,1e-15,0.000323631240006182
5.7940000000001,1e-15,0.00031555049077877
5.7950000000001,1e-15,0.000307495651812489
5.7960000000001,1e-15,0.000299467139405795
5.7970000000001,1e-15,0.000291465387429194
5.7980000000001,1e-15,0.000283490848516996
5.7990000000001,1e-15,0.000275543995371276
5.8000000000001,1e-15,0.000267625322193836
5.8010000000001,1e-15,0.000259735346259093
5.8020000000001,1e-15,0.000251874609651069
5.8030000000001,1e-15,0.000244043681176584
5.8040000000001,1e-15,0.000236243158495082
5.8050000000001,1e-15,0.000228467019034216
5.8060000000001,1e-15,0.000220729642427489
5.8070000000001,1e-15,0.000213024648719095
5.8080000000001,1e-15,0.000205352777567572
5.8090000000001,1e-15,0.000197714812446411
5.8100000000001,1e-15,0.000190111584853119
5.8110000000001,1e-15,0.000182543979086657
5.8120000000001,1e-15,0.000175012937694545
5.8130000000001,1e-15,0.000167519467718222
5.8140000000001,1e-15,0.000160064647880352
5.81500000000011,1e-15,0.000152649636913075
5.81600000000011,1e-15,0.000145275683254589
5.81700000000011,1e-15,0.000137944136422076
5.81800000000011,1e-15,0.000130656460435657
5.81900000000011,1e-15,0.000123414249791816
5.82000000000011,1e-15,0.000116219248624726
5.82100000000011,1e-15,0.000109073373912345
5.82200000000011,1e-15,0.000101978743861638
5.82300000000011,1e-15,9.49377130324618e-05
5.82400000000011,1e-15,8.7952916357241e-05
5.82500000000011,1e-15,8.10273251087388e-05
5.82600000000011,1e-15,7.41643192334577e-05
5.82700000000011,1e-15,6.73677826121849e-05
5.82800000000011,1e-15,6.06422312750772e-05
5.82900000000011,1e-15,5.3992990449148e-05
5.83000000000011,1e-15,4.74264466003223e-05
5.83100000000011,1e-15,4.09504197511039e-05
5.83200000000011,1e-15,3.45747392636535e-05
5.83300000000011,1e-15,2.83121878556052e-05
5.83400000000011,1e-15,2.21801738121173e-05
5.83500000000011,1e-15,1.62040307796049e-05
5.83600000000011,1e-15,1.04246868102296e-05
5.83700000000011,1e-15,4.92246998552963e-06
5.83800000000011,1e-15,8.38744705918681e-09
5.83900000000011,1e-15,1e-15


==> data/postfec_hd_ldpc.csv <==
snr,hb
-19.1911800567099,0.00440741200029748
-18.7050082409439,0.00491949176509587
-18.1836969270327,0.00583152633895945
-17.810296683445,0.00637691151048081
-17.2411344722165,0.00735031509085782
-16.809792184149,0.00806544938500098
-16.3058486896117,0.00925316526608411
-15.8815315380334,0.00989528240308446
-15.3159241823109,0.0111560483952595
-14.7716310937649,0.0129507658415493
-14.2994506362801,0.0143835975332656
-13.8547395038493,0.0159694031552222
-13.4189530250349,0.0179021560667842
-12.8761271553098,0.0202455114776559
-12.4261889890933,0.0223565969753083
-11.9214841176759,0.0259183050554159
-11.3959261797251,0.0291599863525134
-10.8934922125735,0.0324602249311126
-10.4530277226485,0.0362574382845773
-9.94610826696812,0.0410232031131268
-9.46159190485477,0.0462149641710081
-8.93322943415769,0.0523445710896815
-8.45374132007308,0.0586900025338881
-7.92171077871781,0.0673729477788536
-7.4891071362535,0.0742239214160132
-6.96974703074082,0.0840908681297479
-6.45935692730817,0.0953295607898745
-5.98990833791272,0.106337213237345
-5.49348512225628,0.119317770885608
-5.00861514866833,0.133885440912116
-4.50063988474524,0.150901222804535
-4.00416297589174,0.169120576233559
-3.52704286374271,0.188819463653992
-3.02631795952438,0.211642432152827
-2.54037682353962,0.236309242559684
-2.03704559425102,0.263829026713234
-1.53996320184719,0.294510270399982
-1.04084252690925,0.327227551940681
-0.545575272276406,0.363989540641732
-0.0510573011753293,0.403682655685502
0.448435886490707,0.4459410192793
0.934418696354047,0.489386650950986
1.42816148860352,0.539288736609082
1.91855154442698,0.591499037931712
2.40718590349138,0.645791602045939
2.89206611036421,0.704562113076409
3.38807885235832,0.770367744121526
3.86957869217772,0.837877509805906
4.35950485066883,0.915308835442613
4.84052758463904,1.00425809266773
5.32192566132445,1.1134951104881
5.46614508149664,1.15103709032787
5.56387976399044,1.17904974168597
5.65589532285086,1.2095334896527
5.75394092630397,1.24527972689689
5.85188149692704,1.28221158972471
5.95649441513688,1.32546690365807
6.05708253921477,1.37648281950883
6.05708253921477,1.37648281950883
6.15785843026795,1.43496017921652
6.15785843026795,1.43496017921652
6.25910598429124,1.50558100189958
6.25910598429124,1.50558100189958
6.3595259602208,1.59387277845519
6.46003347291148,1.71862340199225
6.56120589351576,1.88339570976986
6.66189972853621,1.98253683524029
6.71233440387392,1.99608851816496
6.76275493352891,1.99947776878365
6.81319897499061,1.99996443272385
6.86363931878925,1.99999464969759
6.96459420965909,1.99999731078357
7.0654504691039,1.99999802969561
7.16646033890603,1.9999983631534
7.26737162272926,1.99999878298382
7.36832616983327,1.99999907411769
7.46938155880268,1.9999993267104


==> data/postfec_hd_ttcm.csv <==
snr,hb
-2.26454844217194,0.189902364228238
-1.7650391724033,0.214213474677982
-1.26764796105,0.241934712075893
-0.776023520471857,0.2711643604046
-0.2711715684338,0.306860106983913
0.224278501125635,0.342218045338424
0.723820958363524,0.381625461609819
1.21972383900301,0.424329659777578
1.70644886051563,0.470067908518279
2.20292625177831,0.520089386088274
2.69478539942811,0.57371495948337
3.19715739872706,0.630982463736265
3.68995392259286,0.69396063909137
4.18092482446291,0.764737812277643
4.67293705880644,0.847564567335739
5.17232864137304,0.954797434719101
5.65099409908453,1.11184982296486
5.90090994148022,1.24789916852845
5.99904514165872,1.33795206529643
6.04792939450533,1.40762697573868
6.09735518154139,1.51780005836557
6.14558474404733,1.67927290835627
6.1936279175977,1.85854562155465
6.24319741114066,1.97590783035996
6.29366838364061,1.99884408404863
6.34124498540065,1.99986309016084
6.39188780047012,1.99993862124879
6.43936407434313,1.99993919283446
6.48809320749122,1.99994564690823
6.53718486905778,1.99994720360458
6.58500597978929,1.99995216240094
6.63406100967625,1.99995431965768


==> data/postfec_info_entropy.csv <==
ldpc_snr,ldpc_ber,ldpc_info,ldpc_h_b,ttcm_snr,ttcm_ber,ttcm_info,ttcm_h_b
5.5,0.0838340972222222,1.4258266650401,1.16890630991874,5.5,0.0956872685185184,1.34518930392335,1.08965293035652
6.25,0.0377535262345679,1.72441384372705,1.53620872177552,5.75,0.0793305787037037,1.44584431182981,1.20036792095491
6.3,0.0330323842592592,1.75697510232463,1.58124347609698,6,0.0510635416666666,1.62931843193423,1.41820451661695
6.35,0.0274685030864198,1.79559276887114,1.63693370652365,6.05,0.0399513194444444,1.70630021937724,1.51586210794697
6.4,0.021230262345679,1.84008358409739,1.70341301877582,6.1,0.0245314814814815,1.81674218303936,1.66764382669369
6.45,0.0139102777777778,1.89390908555309,1.78855490289965,6.15,0.0104041666666667,1.92090136643411,1.83307849164644
6.5,0.00647354166666667,1.94986035574345,1.88724068804125,6.2,0.00210127314814815,1.98376621343431,1.95656374728021
6.55,0.00206064043209877,1.98378047632144,1.9572874610457,6.25,0.000184768518518518,1.99853414265677,1.9948839241058
6.6,0.000388842592592592,1.99686985183073,1.99006822866528,6.3,1.62962962962963e-05,1.99983845644709,1.99943459088569
6.65,3.60339506172839e-05,1.9996783044576,1.99883228720581,6.35,2.82407407407408e-06,1.99994980400061,1.99988773467572
6.7,5.03086419753086e-06,1.99990241825789,1.99980838994081,6.4,1.64351851851852e-06,1.99996731700508,1.99993209811553
6.75,1.92901234567901e-07,1.99994220239111,1.99999083783596,6.45,9.9537037037037e-07,1.99997209084716,1.99995743605674
6.8,1.54320987654321e-07,1.99995397212153,1.99999257090824,6.5,1.01851851851852e-06,1.99997633419588,1.99995651375976
6.85,1.23456790123457e-07,1.99996105012797,1.99999397723817,6.75,3.7037037037037e-07,1.9999954087458,1.99998310576093
7,8.48765432098765e-08,1.99997287669459,1.99999576758808,7,9.25925925925926e-08,1.99999259111517,1.99999540606982
7.25,4.62962962962963e-08,1.99998728484049,1.99999761044232,7.25,0,1.99999999981259,2
7.5,0,2,2,7.5,0,1.99999999999723,2


==> data/ttcm_20160107T202849.csv <==
snr,ber,info
5.5,0.0957104398148147,0.0670648434940528
5.75,0.0792936805555556,0.0337146893648287
6,0.0510327546296295,0.135963974214664
6.05,0.0399482638888889,0.104444981581381
6.1,0.0246302777777778,0.013693041070977
6.15,0.0102254166666667,0.758293130961445
6.2,0.002036875,-31634.53681083
6.25,0.000191666666666666,-216899.572795331
6.3,1.5e-05,-11.3291300376057
6.35,2.43055555555556e-06,-741875046.853706
6.4,1.64351851851852e-06,-3780.92630780586
6.45,9.49074074074074e-07,-638920889.648394
6.5,1.06481481481481e-06,-43.5927320144118
6.55,5.55555555555556e-07,-19758337.5914216
6.6,6.01851851851852e-07,-1977586723.95408
6.65,2.5462962962963e-07,-1028315.61444853
6.7,1.38888888888889e-07,-1441.19697938932
6.75,4.39814814814815e-07,-299.704706018379
7,9.25925925925926e-08,-29.1793106564235
7.25,0,1.99999999999719
7.5,0,1.99999996983119


==> data/ttcm_21600_th.csv <==
snr,ber,info
5.5,0.0956201458333333,1.34565739126831
5.75,0.0792615231481483,1.44590657070607
6,0.0512526087962963,1.6281283889484
6.05,0.039312902777778,1.71049797086201
6.1,0.0240956388888888,1.81950948347545
6.15,0.0095000393518518,1.92748581977619
6.2,0.00203703472222225,1.98410238688838
6.25,0.000222719907407409,1.99820844065502
6.3,1.58425925925925e-05,1.99986084599922
6.35,2.57407407407407e-06,1.99995864831519
6.4,1.375e-06,1.99997172563366
6.45,1.00694444444444e-06,1.99997718740486
6.5,8.81944444444444e-07,1.99996986925151
6.5,9.32870370370369e-07,1.99997111803547
6.75,3.03240740740741e-07,1.99998723727669
7,1.11111111111111e-07,1.99999459215873
7.25,6.94444444444445e-08,1.99999721496527
7.5,4.26697530864198e-08,1.99998678292615


==> data/ttcm_2p16_th.csv <==
snr,ber,info,hardinfo
3,0.182816505432129,0.873390140026345,0.62760020589207
3.25,0.175796508789062,0.910016172069427,0.658411019189529
3.5,0.168623924255371,0.946431673692679,0.690905602746037
3.75,0.160815238952637,0.984239134436717,0.727487394433085
4,0.154156684875488,1.01936276223013,0.759709219072752
4.25,0.145923614501953,1.06198371447613,0.800911150218035
4.5,0.137652397155762,1.10506868356557,0.843885047308651
4.75,0.128998756408691,1.1536103166398,0.890628274312486
5,0.119020462036133,1.20969037103883,0.946922712117011
5.25,0.108244895935059,1.27125391264873,1.0108015380467
5.5,0.0956366912841797,1.34564209594789,1.089980756268
5.75,0.0793015579223633,1.44579977299468,1.20057321517551
6,0.0515300933837891,1.6261252792584,1.41427706511821
6.05,0.0401994644165039,1.70396532495651,1.51358804048954
6.1,0.0234273849487305,1.82391104122253,1.67945140922839
6.15,0.00803260192871094,1.9382083683331,1.86510366302214
6.2,0.00111305389404297,1.99118202593355,1.97494926918032
6.25,5.91812133789062e-05,1.99950604544406,1.99816690292247
6.3,5.4443359375e-06,1.99994468042906,1.99979388284662
6.35,1.33819580078125e-06,1.99997568716318,1.99994391896151
6.4,8.6669921875e-07,1.99998097583863,1.99996259211824
6.45,6.28662109375e-07,1.99998316941849,1.99997228366256
6.5,4.241943359375e-07,1.99998791387339,1.99998081668836
6.75,2.6397705078125e-07,1.99998859060226,1.99998770089793
7,1.03759765625e-07,1.99999209691844,1.99999488610771
7.25,4.2724609375e-08,1.99999685001673,1.99999778489542
7.5,1.8310546875e-08,1.99999857614926,1.99999900590412


==> data/ttcm_art.csv <==
snr_1,snr_2,ber_1,ber_2
5.89558950837532,5.90782803833875,0.0728426600864956,0.0722191227504185
5.94344863911081,5.95726935492516,0.0676986650739397,0.0667651803152902
5.99348285176061,6.00540576732661,0.0610958862304688,0.0603962925502232
6.04198203780864,6.05475213350399,0.0527761426653181,0.0514310237339564
6.09136875868743,6.10309050915757,0.0407833208356585,0.0390373120989118
6.13992931128183,6.15233208483903,0.0246265956333705,0.0218364650181362
6.18858552450548,6.20130099400407,0.00932963997977122,0.0061240975516183
6.2378773695146,6.24990477186675,0.00150551278250558,0.000533654349190848
6.28667115186948,6.2988811268979,9.37020438058035e-05,1.86658586774554e-05
6.33458267617681,6.34740105906848,4.40107073102678e-06,1.65012904575893e-06
6.38415427271406,6.3961830544706,1.07465471540179e-06,6.58307756696428e-07
6.43317160050228,6.4450110793095,5.10079520089286e-07,4.62123325892857e-07
6.48166789958259,6.49350152715177,4.35965401785714e-07,2.79017857142857e-07
6.53080845669188,6.54281551365215,3.24794224330357e-07,2.13623046875e-07
6.57917725440472,6.59081654433888,2.87737165178571e-07,1.96184430803571e-07
6.62792769915672,6.63988044692096,1.39508928571429e-07,2.48500279017857e-07


==> data/ttcm_experimental_per_codeword.csv <==
snrs,bers,mis,postgmis
4.4373748395015,0.146247863769531,1.7584534483784,1.05865351549291
4.47871001012949,0.141265869140625,1.76574975856107,1.08332235098005
4.50410477308812,0.144187927246094,1.77050519801044,1.07204946307147
4.51506026397811,0.141426086425781,1.77281958161576,1.08093161092598
4.515312404401,0.141593933105469,1.77272345801979,1.08547464612319
4.52120048938097,0.142539978027344,1.77345107181426,1.07992196508141
4.52681049350222,0.142486572265625,1.77531766649761,1.08433630241095
4.55538421403408,0.140731811523438,1.78013789745914,1.08702394067598
4.95861027799624,0.125877380371094,1.85440275226604,1.1703132901691
4.95960946398163,0.125251770019531,1.85401261236252,1.17109054056162
4.96707614278872,0.128021240234375,1.85579393819059,1.1620345555744
4.96844606053075,0.12420654296875,1.85639195578479,1.17835021490128
4.97698528411259,0.124465942382812,1.85751035371549,1.17331902536038
4.99431765143969,0.124099731445312,1.86088173676316,1.18043751519201
4.99805871487028,0.123878479003906,1.86121734526596,1.17824075994032
5.15712767792968,0.117965698242188,1.89023519376712,1.20900301468841
5.16291527526603,0.119010925292969,1.89125246542244,1.20722195377756
5.19042589294722,0.11700439453125,1.89603163847734,1.22057154246037
5.21004881926332,0.114952087402344,1.90027112307703,1.23160525161837
5.2209959015119,0.114616394042969,1.90193327975717,1.23100732955259
5.2213749612051,0.114532470703125,1.90218147148069,1.23455373991563
5.36354221210895,0.105522155761719,1.92812876628781,1.27998802153085
5.37979161688771,0.108474731445312,1.93108722654405,1.27731007088025
5.38818589166298,0.107460021972656,1.93314375339547,1.27263227129284
5.39401980501237,0.109138488769531,1.9335956154481,1.26792534729582
5.40803376894058,0.106163024902344,1.93620675167532,1.28307737852103
5.41394678591318,0.104049682617188,1.93718548495164,1.2857637787991
5.42331602827796,0.107582092285156,1.93896899558308,1.27322942990014
5.4243247689389,0.107101440429688,1.93907439837812,1.27172901226419
5.43374670753017,0.102943420410156,1.93990072415887,1.28978567563748
5.45690819654,0.102882385253906,1.94490554708263,1.30435089066269
5.46494652427222,0.104476928710938,1.94592169811865,1.29223304409671
5.46496712260686,0.1005859375,1.94654868216249,1.30800631452415
5.46499732248078,0.1038818359375,1.94654286313265,1.30037383021081
5.4921314555753,0.0987548828125,1.95190069651309,1.32348232812408
5.50751619509551,0.1025390625,1.9545260291497,1.30746344278464
5.52991456161384,0.0995864868164062,1.95828393231935,1.32186936641273
5.53478808802339,0.100944519042969,1.9591470511596,1.31472483054096
5.54087335869614,0.0976333618164062,1.96022751110098,1.33034473811637
5.54710109182758,0.0969161987304688,1.96170448553279,1.33079873403403
5.55337119017051,0.0979843139648438,1.96232297174226,1.33352365771173
5.6745250874915,0.0913848876953125,1.98452218567518,1.3718733857552
5.72832977417146,0.0849838256835938,1.99398875502383,1.40109387711284
5.73756636306227,0.0859909057617188,1.99601397748443,1.4047508534583
5.73846758235007,0.0848007202148438,1.99569937720927,1.4077309839533
5.74710115954049,0.0876617431640625,1.99695303131015,1.38674633343077
5.74827118377389,0.0843963623046875,1.99743301810762,1.41238931761977
5.74838842588676,0.084197998046875,1.99767409827433,1.4113708449831
5.75431150790445,0.0856094360351562,1.99831804328664,1.40908320277808
5.79201958457694,0.0838699340820312,2.00587232363038,1.41861862590971
5.79450413513035,0.0836639404296875,2.00615112417609,1.41936108495143
5.79884838886811,0.083465576171875,2.00651730160855,1.41550072190459
5.80032565245539,0.083251953125,2.0074431454523,1.41554038655276
5.80466307219291,0.084869384765625,2.00773557005813,1.40807447535287
5.83018193252953,0.083984375,2.01241363932434,1.42131981028693
5.84154657731123,0.0814208984375,2.01466684940467,1.43468839247587
5.84713235783076,0.0788421630859375,2.01524585042347,1.45247702645186
5.86814119755284,0.0791091918945312,2.01887734511982,1.45220605423695
5.87192529330766,0.0784759521484375,2.02003649609592,1.45240228282317
5.8864891151953,0.072174072265625,2.02263501972779,1.4909155112421
5.90136087668348,0.0738983154296875,2.02557688893027,1.47793435971522
5.91927119584241,0.0734329223632812,2.0285340671389,1.48348726212834
6.27667571579839,0.004150390625,2.09217495634098,1.96771837047841
6.30888831737212,0.0002593994140625,2.09756439365654,1.9983056979142
6.31823556604686,0.0012359619140625,2.09904775296258,1.98968780173124
6.32843178903542,0,2.10107459203144,1.99997726486389
6.33210929454452,0.0001068115234375,2.1025139997945,1.99940546379025
6.3536946701894,0,2.10559213975058,1.99996157629128
6.37556685844339,0,2.10973450192687,1.99999980379674
6.4050468377422,0,2.1150076163754,1.99999025355309
6.41907935877642,0,2.11736743727682,1.99999999944757
6.42105741006523,0,2.11785482005729,1.99999997282388
6.42818493574353,0,2.1191523681084,1.99999996157261
6.42880301486023,0,2.11845946687369,1.99997565417806
6.43150829590801,0,2.11916129375961,1.99999997935945
6.44644272335192,0,2.12180958791091,1.99999999717632
6.44847628323761,0,2.12263638722952,1.99999999888638
6.44918733133305,0,2.12240076718043,1.99999896325944
6.46159380026438,0,2.12551423241313,1.99999999367892
6.46736578250098,0,2.12579599682577,1.99999999998981
6.46946987297526,0,2.12591593864774,1.99999914236763
6.47342369556674,0,2.12701924127113,1.99999999931979
6.48147217350907,0,2.12808772390906,1.99999999999699
6.48811976643033,0,2.13030492746602,1.99999999999857
6.48891728245245,0,2.12964318939544,1.99999999921745
6.49644373452035,0,2.1310139991649,1.99999985593987
6.50401549660991,0,2.13186416449756,1.99999999998681
6.50932701808675,0,2.13356471164482,1.99999999986775
6.52144264794338,0,2.13506733933119,1.99999985030986
6.5231394865414,0,2.13554646362126,1.99999999999943
6.53860488361222,0,2.13917685865312,1.99999999995271
6.54538733815104,0,2.13962899472562,1.99999999999652
6.5493545453686,0,2.14037860844648,1.99999999999227
6.55160575890709,0,2.1407176656277,1.99999999991413
6.55700491054201,0,2.1419319316036,1.99999999999435
6.56875061649166,0,2.14303774838418,1.9999999999999
6.571396982292,0,2.14394656151953,1.999999730729
6.57893277916413,0,2.14572099918935,1.99999999999984
6.58053977606684,0,2.14578370923001,1.99999982819169
6.69178763858195,0,2.1653089936485,2
6.69670659444875,0,2.16626371662487,1.99999999505419
6.7260253093337,0,2.17069045691629,1.99999999999821
6.7313191268371,0,2.17192308965376,2
6.74190606879348,0,2.17381279013129,2
6.78886403168759,0,2.18278442806689,2
6.7986544448511,0,2.18334875145883,2


==> data/ttcm_info_capture.csv <==
snr,mi,gmi
3.34230517330477,1.55680986926314,1.65186559334112
4.50519928983662,1.77085214900043,1.72782022772928
4.97007111119715,1.85633840059595,1.81622995819116
5.19537426119633,1.89726931906635,1.85970593646958
5.41566859855962,1.93767454836446,1.90206840428204
5.43396926873474,1.94086057623828,1.90496298677998
5.73078898435657,1.99443208903351,1.96081455203019
5.79509483330014,2.00614927601909,1.97189241288253
5.87549398311363,2.02057018243225,1.98792795270396
6.3365494938807,2.10272190854781,2.0730160061701
6.44118749213768,2.12099011132952,2.09358515832774
6.44983615528875,2.12283394826059,2.09631728835641
6.51442692637228,2.13427329401276,2.10743166987303
6.52589588313247,2.13619049213348,2.10998649479225
6.55350588803878,2.14087392458505,2.11359607000111
6.73983167868472,2.17351696637069,2.14725443720303


==> data/ttcm_info_full.csv <==
snr,ber,gmi
-19.4353279007748,0.478630701700846,0.0070790844282946
-19.4002576930543,0.479423999786377,0.00685139560412038
-18.9442338969611,0.477781295776367,0.00779122016838567
-18.9317934664223,0.477315902709961,0.007892524257915
-18.3896282966356,0.475915908813477,0.00883338504252281
-18.2336244068759,0.475461959838867,0.00924433587773549
-17.9916747568222,0.47459602355957,0.00984676235014954
-17.934836711666,0.474493026733398,0.00987002525593967
-17.5114674057965,0.473832130432129,0.0107790903929344
-17.5090494099137,0.474120457967122,0.0103900519985419
-17.0005405427789,0.470478057861328,0.0124946636615905
-16.9948979901767,0.472406069437663,0.0122437050563503
-16.5953023069489,0.471252123514811,0.0130843499654979
-16.5640179232117,0.470300483703613,0.0134892683015361
-16.0532965519915,0.469284534454346,0.0148794524411367
-16.0456194118568,0.468541145324707,0.0148869983362819
-15.6177331850154,0.467535972595215,0.0164372383750911
-15.5063247758932,0.466919581095378,0.0167226250912647
-15.0925195792671,0.465526103973389,0.0186761553955579
-15.0556477459603,0.463626543680827,0.019531505606273
-14.5478360985489,0.461978912353516,0.0213219983889174
-14.5120974542278,0.461600303649902,0.021072681663577
-14.1735914880218,0.461730639139811,0.0224457592156899
-14.1563928498797,0.460402965545654,0.0232085614533554
-13.6747468172967,0.457505385080973,0.0264199686301399
-13.551618367507,0.456346829732259,0.0275636606989811
-13.1848779055825,0.454973888397217,0.0291139347972963
-13.0975254633945,0.454736232757568,0.0293374414291364
-12.6962313717535,0.451495965321859,0.0331272118015215
-12.6232843658367,0.45164155960083,0.0332544047422053
-12.1928439465756,0.449184099833171,0.0362209746299293
-12.1523530842348,0.448868497212728,0.0369070735486268
-11.6845732734159,0.445673624674479,0.0411993861232824
-11.6110537207931,0.444185892740885,0.0421372633617171
-11.2780830093814,0.44313793182373,0.0448242508748237
-11.1641264348481,0.442314783732096,0.0458102833531081
-10.7094893279566,0.438217322031657,0.0518380013758083
-10.7064174632761,0.438423188527425,0.0515022447742378
-10.2184765921987,0.434927463531494,0.0574501143651129
-10.1908713848287,0.434949207305908,0.057312703216924
-9.72907209672253,0.430750401814779,0.0639867137732637
-9.66209222528144,0.429721514383952,0.065133549888281
-9.23956623600171,0.425677476610456,0.0715218442723752
-9.20835018603841,0.425576400756836,0.0716440236092655
-8.69904625771374,0.420157559712728,0.0812614304234421
-8.67041137710956,0.419807306925456,0.0814807538200166
-8.21531963499068,0.415088812510173,0.0906401571989043
-8.17686843870546,0.41555118560791,0.0906542230150776
-7.72587617596009,0.409391403198242,0.100988659181193
-7.71558929042254,0.409394264221191,0.102039644107507
-7.2497968664306,0.404067130315871,0.11242657833093
-7.2075150345423,0.403615497407459,0.112681421741002
-6.74500597791465,0.397657884870257,0.125242794855591
-6.73363652727595,0.397682571411133,0.125258795419111
-6.23877097693481,0.391073054359073,0.140426568864624
-6.21953508124071,0.390549341837565,0.14111065606682
-5.75158429643728,0.383735883803595,0.156567833545222
-5.7207736757505,0.383086931137812,0.158051040088238
-5.2499059461469,0.376479911804199,0.174686079152477
-5.2461660954707,0.376089604695638,0.175416688170226
-4.75422519732901,0.368653751554943,0.19495641564179
-4.7318822410042,0.367567720867339,0.196603928063199
-4.25844508720466,0.359462229410807,0.21728878185857
-4.24474002427924,0.359258197602772,0.217377550247798
-3.73361857810279,0.349893315633138,0.242772066935228
-3.72500368328644,0.350266933441162,0.243511079288652
-3.25567467241108,0.341205705915179,0.268335547469607
-3.25565380501855,0.341144607180641,0.268385710070295
-2.76400478924868,0.331195377168201,0.297473123557461
-2.75947610682841,0.331195785885765,0.297435735001341
-2.2736526228794,0.32070931934175,0.329090966097348
-2.25301794224085,0.320538657052176,0.330191012314592
-1.7825908389979,0.30937739780971,0.364494923332601
-1.76310582206879,0.309914407275972,0.363753889888911
-1.27191758683561,0.298495837620326,0.402035274949189
-1.25649786526903,0.298049554370699,0.402384327597397
-0.792015884164298,0.286690121605283,0.441674724460389
-0.767751236984595,0.286297888982864,0.444349332582002
-0.288062334227635,0.274375029972621,0.486566175173904
-0.269195297487915,0.273944173540388,0.488110125894111
0.216395465607278,0.261662210736956,0.534659390890617
0.229555071897106,0.261853899274554,0.53379145038199
0.700099062949791,0.249373572213309,0.583062588483007
0.731608907011177,0.248659406389509,0.585729492243251
1.21166758753317,0.235993657793317,0.637993577156846
1.222066642597,0.235495158604213,0.638384978737204
1.69692023756548,0.223106384277344,0.692104968810581
1.71447362077429,0.222850254603795,0.692652232954529
2.19901488891327,0.209388732910156,0.752163290701771
2.20715577680793,0.209481648036412,0.752081817657132
2.6952703760402,0.195402962820871,0.814699115763375
2.70014374864786,0.195890154157366,0.8133394042876
3.1886358840536,0.182098116193499,0.878933288157491
3.19819516728237,0.182042530604771,0.879149791064044
3.67527759082828,0.168372017996652,0.945065468879351
3.70330016099741,0.16703496660505,0.95138942532135
4.17405804922447,0.153086798531669,1.02322866615431
4.187084735338,0.153356552124023,1.02312644967764
4.6691602807172,0.136487143380301,1.11206096865251
4.68086875016535,0.13702038356236,1.10949994546441
5.15971169324156,0.118445805140904,1.21332080388114
5.17015723362693,0.117822647094727,1.2160268227588
5.25927225960428,0.113516671316964,1.24129727324843
5.27629234081328,0.113522938319615,1.24127660337623
5.31333269900944,0.110739299229213,1.25645724861211
5.32245171413318,0.110488074166434,1.25651657976511
5.35494854450194,0.108608245849609,1.2685954508431
5.36274365033504,0.108661651611328,1.26890892488676
5.41048475980953,0.105736323765346,1.28488799281959
5.42179004603786,0.105665479387556,1.28550284456073
5.4566230000328,0.103273936680385,1.30051039390743
5.46429324337672,0.104244232177734,1.29575095361856
5.49871973294132,0.100762775966099,1.31498519333308
5.51438829467305,0.100800922938756,1.31478972205256
5.55232143845327,0.0979181017194476,1.33122695332244
5.5675803816815,0.097658702305385,1.33406320397566
5.59449119350557,0.0963690621512277,1.34194359969628
5.61864857775168,0.0951508113316127,1.34787663496272
5.65038601675341,0.0922527313232422,1.36632599292886
5.66237657152332,0.0921121324811663,1.36737936987738
5.70275340204587,0.0886279514857701,1.38774272233733
5.71259438699552,0.0885710035051618,1.38927099382875
5.74976506921041,0.0855339595249721,1.40617728902104
5.7628412765709,0.0841061728341239,1.41475264058485
5.79749594183399,0.0813849312918527,1.43271991304112
5.81482265352714,0.0806241716657366,1.43729486989682
5.84715335888836,0.0773694174630301,1.45705700221575
5.85123304102461,0.0778097425188337,1.45554900369427
5.89731411232146,0.0725623539515904,1.48903590771302
5.90529767443581,0.0726304735456194,1.48772917616007
5.94498106410561,0.0679735456194197,1.51817795672361
5.95310574070355,0.0666781834193638,1.52487017806394
5.99017174828782,0.0617465972900391,1.55814286294836
6.00203010950405,0.0612626756940569,1.56175858953177
6.04317044515889,0.0527384621756417,1.61738509655819
6.04746271104783,0.051720210484096,1.62471297717123
6.09094017419361,0.0410545894077846,1.69965845257111
6.1041533278485,0.0384507860456194,1.71590914894068
6.13734823473502,0.0256846291678292,1.80904369693972
6.15026334604337,0.0223914555140904,1.83089705156036
6.18694027085779,0.0100920540945871,1.92277769350283
6.19729123338715,0.00585147312709263,1.95376173837239
6.23648382461761,0.0018242427280971,1.98557380469615
6.25206491629026,0.000808170863560268,1.99360519870276
6.63075851081012,1.08991350446429e-06,1.99993500681701
6.64210107954219,1.08991350446429e-06,1.99990994938887
7.11563484285532,0,1.99998787677811
7.12421852234888,0,1.99998281326125
7.60564054892662,0,1.99998716359871
7.61130205681147,0,1.99999964646297
8.08870285592353,0,1.99999506587947
8.09580434502008,0,1.9999965587731
8.56675211175313,0,1.99999995392375
8.57148466867555,0,1.99999996028727
9.04328516821293,0,1.9999999999067
9.05270293316209,0,1.99999999990959
9.52567923142936,0,1.9999853648264
9.53130128018163,0,1.99998715324112


==> example_graph_for_ascii_displayer.txt <==
graph [layered layout] {
  Alice;
  Bob;
  Charly;
  Dave;
  Eve;
  Fritz;
  George;
  Alice -> Bob;
  Alice -> Charly;
  Charly -> Dave;
  Bob -> Dave;
  Dave -> Eve;
  Eve -> Fritz;
  Fritz -> Alice;
  George -> Eve;
  George -> Fritz;
  Alice -> George;
}
  

